Dual Instrumental Method for Confounded Kernelized Bandits

The contextual bandit problem is a theoretically justified framework with wide applications in various fields. While the previous study on this problem usually requires independence between noise and contexts, our work considers a more sensible setting where the noise becomes a latent confounder that affects both contexts and rewards. Such a confounded setting is more realistic and could expand to a broader range of applications. However, the unresolved confounder will cause a bias in reward function estimation and thus lead to a large regret. To deal with the challenges brought by the confounder, we apply the dual instrumental variable regression, which can correctly identify the true reward function. We prove the convergence rate of this method is near-optimal in two types of widely used reproducing kernel Hilbert spaces. Therefore, we can design computationally efficient and regret-optimal algorithms based on the theoretical guarantees for confounded bandit problems. The numerical results illustrate the efficacy of our proposed algorithms in the confounded bandit setting.

==> data/sample_20_10_0.01.csv <==
,0
0,0.0
1,0.0
2,0.0
3,3.6632816974590865
4,7.0538838270346504
5,9.502058612032206
6,12.529354819108864
7,15.903186555687137
8,18.477170015561306
9,21.54995368715108
10,24.174875466396614
11,27.038870783027317
12,29.742184777237924
13,32.28585619298427
14,35.02034087287604
15,38.742690957001955
16,42.30413202672724
17,44.43587519579103
18,47.306676976820334
19,49.69830789652775
20,52.59134561874642
21,55.8598997006899
22,58.5786666200427
23,61.23772328973911
24,63.939257252513265
25,67.16052293604625
26,70.46589014698311
27,73.24571224016822
28,76.6189208830128
29,78.96538156644709
30,82.12135126145799
31,83.90855004567429
32,87.14158911659382
33,90.23553331338141
34,92.34744021711323
35,95.13257947300076
36,97.45409581546213
37,100.56144553615977
38,103.64752241129554
39,106.78148152846165
40,109.7817285126242
41,113.26464810205114
42,115.09761548425448
43,118.49591706917349
44,121.01527017411809
45,124.43751859677411
46,126.82222854118099
47,129.30833877907668
48,132.37616427122438
49,135.56003626866843
50,138.7918574020448
51,140.83337780516837
52,143.2894297815513
53,146.59657648197037
54,149.41688813538846
55,152.53579173836596
56,155.7878254629464
57,158.55338458551904
58,161.60534403871992
59,164.25790297790405
60,165.74713517497406
61,168.48929993818783
62,171.35496677095335
63,173.52093657139855
64,175.62546742989306
65,178.30860972748843
66,181.04191689519857
67,183.7832642728411
68,186.73366367566368
69,189.2484215156457
70,192.50050808759948
71,194.95110154756466
72,196.64473518583733
73,198.62615149705954
74,200.68310914240732
75,203.56987383234056
76,206.19114523822344
77,209.23810923514512
78,212.2629385344072
79,215.46733738213646
80,218.37144457868652
81,220.6782091747832
82,223.5807517434912
83,225.8938755370369
84,227.49712443532644
85,230.98561221858344
86,233.85278151943893
87,236.54189625838498
88,239.91906712000355
89,242.0053725400785
90,244.3201448881676
91,247.27855882131448
92,250.09883692590034
93,252.44584294492992
94,254.00824085268806
95,255.7215108969221
96,258.1142278564612
97,260.060869830439
98,262.1839126795594
99,264.71388568679583
100,266.5667510217917
101,268.39778323311265
102,272.11593987360976
103,275.24284807655084
104,278.04546013500226
105,280.89533945312076
106,283.2308402480427
107,286.77330174771765
108,289.6422407172961
109,292.3761317146338
110,295.6534656575711
111,298.21045002985267
112,301.23395079244193
113,302.98979169239476
114,304.78238050466473
115,308.0073160135531
116,309.84230804651617
117,312.1932232935853
118,315.6276325296429
119,318.2782186235388
120,321.26107463787224
121,324.1062875242218
122,326.22695355875817
123,328.7415368495622
124,330.78269232478783
125,333.2757708858493
126,335.70827445400386
127,338.6149867966505
128,341.0111710177009
129,343.13424851957404
130,345.555051043721
131,347.2626291447503
132,349.8911144482814
133,353.2837868893169
134,355.52869033471393
135,358.0410856746047
136,360.2667673118202
137,362.3911502447636
138,364.9291132549367
139,367.00042692106615
140,368.70947627003864
141,370.64603399668897
142,372.7080539562828
143,374.9015386419669
144,377.15586436180786
145,379.2269305393646
146,381.98779217205816
147,384.20928626721997
148,385.9653465128806
149,388.5476747864069
150,390.2121946369294
151,392.3105012692025
152,394.210536890761
153,395.6442043350975
154,397.76712339796
155,400.2044330803454
156,402.2046127931545
157,403.7327440342823
158,405.8981832875288
159,408.52948281379145
160,411.048688279904
161,413.1613506922933
162,415.3318224911859
163,417.6480437267525
164,419.2946910636177
165,422.0648162672763
166,424.1377259350955
167,425.7507837877846
168,426.9135435070375
169,429.8395323074243
170,432.0990759456796
171,434.50007796803646
172,435.93423020670025
173,439.2321511538312
174,440.9208933426291
175,443.3454293714773
176,445.3155672346833
177,448.0101856315059
178,450.5741916532268
179,453.71139918213885
180,455.8476118530921
181,457.70433816621824
182,460.0483342977348
183,462.0777017332304
184,464.21826850272566
185,466.8635537346373
186,468.3353722613967
187,470.5917053228501
188,473.8827955179013
189,475.6994919415871
190,478.27671470072937
191,480.078314708107
192,482.0621093497131
193,483.64887325228665
194,486.01492106525865
195,488.5549445146984
196,491.08636849526783
197,493.9519989982285
198,496.01451397738265
199,498.15174594129195
200,499.653875250315
201,501.8778246907289
202,504.44505136050395
203,506.3614058618452
204,508.84961711708394
205,511.1516678773652
206,512.8690842682175
207,515.3459836644645
208,519.3138826816793
209,521.0877689859869
210,522.7953302740113
211,525.2756277742749
212,527.7573030918904
213,530.0913400993235
214,532.3748018382136
215,535.1239378595503
216,537.2669615409478
217,540.0969567207392
218,542.4975838779591
219,544.0884959602614
220,545.8745482032316
221,547.7186654498521
222,550.9060404609261
223,553.6546620275788
224,555.2339139888866
225,556.7711408079057
226,559.6015111398953
227,561.632263727194
228,563.448234711229
229,565.2500282083564
230,566.6680517146555
231,568.3676121456253
232,569.9028480166376
233,571.6051134867591
234,574.0971311205037
235,575.7649498799494
236,577.4952098319806
237,579.3950544347492
238,581.4517787546959
239,584.1817652632599
240,586.7376184701077
241,588.4198741147177
242,590.3970167360891
243,592.727056680631
244,594.7817882727426
245,597.4374636178987
246,599.9501692994618
247,602.2973667294964
248,604.4985147050834
249,606.5092389791404
250,609.0636878204127
251,611.5479638495472
252,614.5611507957643
253,615.1415602021771
254,616.8789342382448
255,618.4181922255281
256,620.608440473072
257,622.3651743280881
258,623.3715729683262
259,625.2645788941179
260,627.4029925333051
261,629.1285924336225
262,630.7736211788881
263,632.1359211392808
264,633.5023696769775
265,635.6198881653044
266,637.6517223983509
267,640.1009217686284
268,641.5073282651523
269,643.0809839485663
270,645.4098390541948
271,647.3585014724547
272,648.800630048983
273,650.926131413443
274,652.4848490920047
275,653.9525040474027
276,655.3119230537903
277,657.0345625462301
278,659.1563431289078
279,661.7832611253798
280,663.2145036653744
281,665.2564543031996
282,667.5014146812143
283,669.5777082270356
284,672.0689865970793
285,674.2066090299928
286,676.0467016342393
287,678.0205575659746
288,679.8961875138668
289,682.5672669831349
290,684.4669649729016
291,686.2757356743466
292,687.7565041840878
293,689.2195935472398
294,691.0271790619938
295,693.2836084700652
296,694.9201834955173
297,697.4358249893719
298,699.6940012830394
299,702.1011312075251
300,704.1047312464603
301,705.2837317118735
302,706.427129951848
303,709.1587317407875
304,710.9886965097367
305,713.7168402837799
306,716.1139157411732
307,718.1047259632419
308,719.8363369769518
309,721.8962985161834
310,724.5626469431994
311,726.6479846172008
312,728.6413335070536
313,730.5729372899016
314,732.1707274970731
315,734.7696087583208
316,736.5598829684959
317,738.5528497674597
318,741.2719228433342
319,744.0980380830854
320,746.4851508137161
321,748.1745035781379
322,750.3923795194567
323,752.6612322781913
324,754.6446339860856
325,755.9081184877263
326,757.7510224251944
327,760.2687673153196
328,763.0650562463161
329,764.6339852938897
330,766.8781866806106
331,768.5329711307799
332,770.5199882553252
333,772.8391829962303
334,776.0412076552337
335,778.0466075904018
336,780.0551370962842
337,782.9879077177739
338,785.5549535076565
339,788.1438501937789
340,790.4324188797257
341,792.9679945674573
342,795.33861964936
343,797.1792118332627
344,798.6837392533059
345,800.6354057082483
346,802.0311650620276
347,805.3425047166177
348,807.353546592402
349,808.811953096996
350,811.2650369220897
351,813.6137923619444
352,816.5973447411903
353,818.4270180299509
354,819.9821916900049
355,821.6632126698842
356,823.341360360468
357,825.2707932961496
358,826.7011641208308
359,828.748517117848
360,829.9636040819589
361,832.0993616970333
362,834.4387878547429
363,836.4743088514124
364,837.9017277350097
365,839.4881857658505
366,841.2305294596802
367,842.5949539774841
368,845.3341967963415
369,846.827912440104
370,848.8030428439631
371,851.3343812856525
372,853.4874759295323
373,856.6309162892846
374,858.3983719421072
375,860.845174639236
376,863.5887025797277
377,865.0456364560787
378,867.0081633510496
379,869.6068390111584
380,871.2447190737372
381,872.8776628504099
382,874.9243086075143
383,877.038459711776
384,878.9847592719461
385,880.8963479503312
386,882.7315598395786
387,884.7096699184501
388,886.1573337816368
389,887.8418286862446
390,890.7186808455947
391,892.3423128147673
392,893.7735771108106
393,895.5705401139816
394,897.6768502082089
395,900.0813500955677
396,902.6320839991965
397,904.965472560791
398,906.807740127016
399,908.8862738367864
400,911.2326572403801
401,913.0809356150492
402,914.8673625586671
403,916.8490227694847
404,918.5835326770284
405,919.8070288374234
406,921.9589302635774
407,924.6402180349294
408,926.7383504626101
409,929.0100742492396
410,931.7488578001063
411,934.0118040840983
412,936.3047620404616
413,938.6044463668331
414,940.3445845751816
415,942.8559547377969
416,944.3366057357747
417,945.9967182384468
418,947.8035060405575
419,949.463455946591
420,950.9770485774734
421,952.6997492069025
422,954.5742501163384
423,957.2320902162885
424,959.1592149606204
425,961.7803863990405
426,964.1275118298392
427,965.9423893358091
428,967.699094976519
429,969.7649164691968
430,972.156250768446
431,974.4870432294149
432,977.1889595248724
433,978.866187130459
434,981.8806758418086
435,984.0923382003996
436,984.719245743782
437,985.6524174796539
438,988.0883349636621
439,988.8522028895477
440,989.94505540186
441,991.445574714174
442,993.3335556821609
443,995.5555467277869
444,998.0119560022767
445,999.7085734565313
446,1002.4024689325313
447,1003.4541022604668
448,1005.5522321832201
449,1006.9186481416913
450,1008.4724182163761
451,1009.4991250221601
452,1011.6482775626324
453,1013.3039217389642
454,1015.1228506375495
455,1016.2590799271205
456,1018.4883067049392
457,1020.8975561585939
458,1022.1833052060749
459,1024.3071043706784
460,1025.947344540956
461,1028.1092465269662
462,1030.8431509716302
463,1032.8470919058304
464,1034.9620281113712
465,1036.635558893198
466,1038.1357970963193
467,1040.5701001910395
468,1042.3358564861235
469,1043.8152324463651
470,1046.582907977111
471,1047.6683133684137
472,1049.2030753383215
473,1051.4112734384034
474,1054.00478287248
475,1055.158781810139
476,1057.782958414524
477,1059.6009625973222
478,1061.1942884082473
479,1063.257858440915
480,1065.3388695116369
481,1068.0562643268806
482,1070.7436222073572
483,1073.2011613844447
484,1076.0088785413434
485,1077.9202581136667
486,1079.7047326340812
487,1080.7686214242128
488,1083.276765327237
489,1084.9054504666562
490,1087.1086629012086
491,1088.1159009083485
492,1090.242757073926
493,1091.7186795768873
494,1092.996824719746
495,1095.354804849716
496,1097.3749076757144
497,1099.1873055036135
498,1100.798448195324
499,1102.6800677779772
500,1105.7728440535018
501,1108.4035224930647
502,1110.489152207706
503,1111.9511472378558
504,1114.449507061186
505,1116.6832531819869
506,1119.091657829937
507,1121.662849884467
508,1124.4921883987329
509,1127.0130176231876
510,1128.6825844728978
511,1130.3830840478938
512,1131.548487401367


==> data/sample_20_11_0.01.csv <==
,0
0,0.0
1,0.0
2,0.0
3,1.7943256573212956
4,3.6346659730823037
5,6.048107322838581
6,8.270519296991669
7,10.340105716038222
8,12.967341490247065
9,15.489332882563753
10,17.965602479222987
11,20.224192731249225
12,22.024989636629407
13,24.697833708569032
14,26.763603885567214
15,28.645885626886646
16,31.039064458644475
17,32.49038403119647
18,34.810764823748904
19,36.69809769284321
20,38.962348020898254
21,41.30056262606733
22,42.80222922351384
23,45.39143436720305
24,47.20142952835458
25,49.025352501633705
26,50.48653921617779
27,52.315959138948315
28,54.309909019421966
29,56.5290347386297
30,58.934708964563015
31,61.30278839861397
32,63.638063648612544
33,65.423568798022
34,67.27189400380529
35,69.32875004629483
36,71.60488459534183
37,73.81273184437136
38,76.17062296763164
39,78.22284740565655
40,80.00602369630737
41,81.9181827061973
42,84.17913534686123
43,86.224799312981
44,88.72896551279239
45,90.77663151025811
46,92.55012171943748
47,94.24887095284342
48,96.76527311556133
49,99.01277916545965
50,100.73356066908477
51,102.20443974694857
52,103.95441006004884
53,106.03805405925111
54,107.62296635736648
55,109.57584434867836
56,111.70592295851245
57,113.81649959514854
58,115.80701551943059
59,117.34373215536436
60,119.21117299278114
61,121.28124403138395
62,123.68311227233794
63,125.22183522146841
64,127.3699187995217
65,129.27145560716406
66,130.78583988730367
67,132.5634038269237
68,134.3256435749325
69,136.00083322498818
70,137.79584028808148
71,140.05696420140728
72,142.00902491845073
73,143.94872659379607
74,145.73192358188413
75,147.76327078809314
76,149.61459156016377
77,151.29610178492922
78,153.3031786897487
79,155.24962344478016
80,156.95762164682145
81,158.39205404042426
82,160.18278534857785
83,161.3153177856611
84,163.12030648810202
85,164.8476757415545
86,166.64072720363896
87,168.20807351622673
88,169.97755639016424
89,171.79426329137587
90,173.47935415625403
91,175.08026720382952
92,177.36778313997476
93,179.56807526558075
94,181.05706021228843
95,182.7686474043243
96,184.52864248710407
97,186.73127492066894
98,188.31929844682458
99,190.505456364797
100,192.38863216262553
101,194.603915420613
102,196.69782524978126
103,198.46714640833505
104,200.17769019968785
105,201.7662008064704
106,203.22767683990338
107,205.76378043605638
108,206.7563822319668
109,208.15323117077506
110,210.08642886532328
111,212.11348033106597
112,214.63583457431332
113,216.3238912278429
114,218.21183265858446
115,220.12488049280068
116,222.0939763894268
117,223.9071194071502
118,225.75089048183492
119,227.18790039618617
120,229.33988238959492
121,230.9132973796007
122,232.0899246005209
123,234.0054335159951
124,236.0291228859994
125,237.26356756852027
126,239.51063593905528
127,241.38118203448425
128,243.47688395448398
129,244.9933121868853
130,246.74300051617087
131,248.24242918434916
132,249.63525350907935
133,250.55040082357277
134,252.16356132649872
135,253.43216048512636
136,255.0118644088813
137,256.87017223369077
138,258.6463463047662
139,260.3651269994125
140,261.9951984843416
141,263.60916974319446
142,264.7906854715439
143,266.61253663693606
144,267.8601209694195
145,269.8682090517926
146,270.9983243414414
147,272.5642031768168
148,274.1262696327081
149,276.52768417323534
150,277.8811347765283
151,279.57356979424566
152,281.6221942791963
153,283.2115160236252
154,284.7836818270939
155,286.4833290019801
156,288.0483735371769
157,289.4711358776898
158,291.54100488254375
159,293.2817233412453
160,294.5422934479939
161,296.10932185822946
162,297.22473470333597
163,299.23677820215
164,300.3848983651917
165,302.13509125107714
166,303.60171739429876
167,305.5037196391521
168,307.1163816984579
169,308.1161161886618
170,310.21644400121534
171,312.25337269238537
172,314.1109488931519
173,315.79748241515415
174,317.20625850163134
175,319.065535795453
176,320.5691097857492
177,322.4348676324103
178,324.05296958529283
179,325.61341195226436
180,327.1254430060009
181,328.80127902073343
182,330.53273887837094
183,331.7820157434395
184,333.632605204269
185,335.98410930993634
186,337.1212591616911
187,339.0660445945404
188,341.0676801349955
189,342.61058494517954
190,344.18267812945055
191,345.36139831081704
192,347.2353900214267
193,348.5232140420404
194,350.88649999889833
195,352.1935778440405
196,353.83892533847757
197,355.8181731773253
198,357.29253221129176
199,358.4590042991322
200,360.08721915484756
201,361.9606932142483
202,363.20664997399683
203,364.915338293935
204,366.43070106418145
205,368.4031813281571
206,370.04399332450777
207,371.4545360810236
208,372.9999451768147
209,374.83827946900954
210,376.04923124336085
211,377.39836131782187
212,379.03988956018105
213,380.1192288041941
214,381.377995670116
215,383.6450403881059
216,385.18878619601065
217,386.86415729409583
218,388.19886591981896
219,389.12567453679486
220,390.89290649844213
221,392.5999572583895
222,393.9650420219385
223,396.0342709560372
224,397.5915988526277
225,399.716086938966
226,401.3082736558055
227,403.51999063341555
228,405.178953006818
229,406.26007684737243
230,407.6468091460538
231,409.0010645256066
232,410.55814714886844
233,411.9067447353531
234,413.37730194762855
235,415.02099630291
236,416.6924096979068
237,418.34383772409103
238,419.8399103935183
239,421.18620756688296
240,422.8183931044338
241,424.0073765642645
242,426.0346985337984
243,428.21544069301
244,430.10581855727804
245,432.1133035287413
246,433.3664244747059
247,435.4211126190363
248,437.4145714559178
249,438.92376010300313
250,440.7413801003452
251,441.7715809790984
252,443.41148473801275
253,444.85319059464916
254,446.2603011147759
255,448.397097662283
256,450.1136200013867
257,451.6989622111432
258,452.86417655656487
259,454.63876852415143
260,455.9649744766977
261,457.3228168794145
262,458.6222667670603
263,460.46701312224025
264,462.1849042207783
265,463.58006869893563
266,464.792631137605
267,465.9213121208959
268,467.1976311169242
269,468.8677674431121
270,470.4084869929451
271,471.7662465530854
272,473.3436466801537
273,474.5515230715221
274,476.194621745508
275,477.41731327235095
276,478.64508407586254
277,480.2500316220935
278,481.94398813725667
279,483.38265229142354
280,484.3882958970542
281,485.366997595504
282,486.6459133897718
283,487.8230577436755
284,489.3947249298614
285,490.50541373233636
286,492.2065070300465
287,493.71089173123846
288,495.0385874064539
289,496.47723558625887
290,497.8713430631552
291,499.6954894981939
292,500.9047260928167
293,502.2861253652459
294,503.22693612496533
295,504.379399085629
296,505.90696748913376
297,507.5571770449572
298,509.2472372772596
299,511.20106718618945
300,512.8195031816191
301,514.5703282751507
302,515.8956903073438
303,517.3791695038435
304,518.8907180208314
305,520.0814598404246
306,520.9778279057199
307,522.7949008171055
308,524.9974019881389
309,526.8649811974012
310,528.1302067973179
311,529.7304248807774
312,530.7182853223106
313,532.669824752122
314,534.3276850585314
315,535.7496297076239
316,537.7150420269707
317,539.3164851651235
318,540.9389860739574
319,542.3062011121226
320,543.6282189594535
321,544.503993334117
322,546.1851900663005
323,547.3591220977603
324,549.3666849028517
325,550.5381012160641
326,552.2962333736454
327,554.3694433565258
328,556.284207380156
329,557.8622181777243
330,559.276280722951
331,561.1831438661171
332,562.3520408567941
333,563.6973085336755
334,565.316950453499
335,566.6943753125597
336,568.0136355861927
337,568.8842311275109
338,570.3457305090213
339,572.1457559000978
340,573.1625037585743
341,574.5851176506078
342,576.4982660547023
343,577.9855310916208
344,579.5062891431428
345,580.5886454368282
346,582.7779433998277
347,584.584011362842
348,585.7472473740795
349,586.586067457981
350,588.6215542893294
351,590.5823481019438
352,591.8805771549175
353,593.4173079390724
354,594.6801877686923
355,596.342736123955
356,597.9341812271997
357,599.6843223696321
358,601.0201033691369
359,602.4744790361508
360,603.9035143131115
361,605.4944996139595
362,607.1977490048265
363,609.3013673232292
364,610.9214930970653
365,612.0303027658158
366,613.1194838856684
367,614.6860095088421
368,616.0590229115974
369,617.5602612962551
370,618.78042261209
371,620.1266458330618
372,621.2673841409284
373,622.4739843039652
374,624.3749993187473
375,625.5978961422647
376,626.0447075636633
377,627.3955562882377
378,628.5368728218724
379,629.898010502866
380,631.3920798978546
381,632.830337291411
382,633.9972266211178
383,634.5910037344481
384,636.1338707513898
385,637.7410095309815
386,639.2205038845639
387,640.5418680041315
388,641.8942667848988
389,643.4952326600418
390,644.6261029536894
391,646.2844831608493
392,648.2785805273126
393,649.20755168295
394,650.1968055577802
395,651.6906637448992
396,653.770914487819
397,655.2647024470198
398,656.3740884447725
399,657.4056317144405
400,658.5434977138445
401,660.3289403687993
402,662.0665113139248
403,663.3927007064327
404,664.0383755539194
405,665.2117531484153
406,666.8168382296186
407,668.017300051223
408,670.1794083810704
409,671.5390216292283
410,673.0419548511564
411,674.1298373568918
412,675.0682556989609
413,676.6013899332906
414,677.9202047384417
415,679.8521079053627
416,681.396878625152
417,682.8403579942931
418,684.1357978004764
419,685.3530117952232
420,686.5758683340458
421,688.4999177076782
422,690.3947999850258
423,691.5905005925837
424,692.4803453150519
425,693.8705868298498
426,695.5397608097827
427,697.386655293187
428,698.910750096625
429,700.3289152037121
430,701.9300959289492
431,704.0466272264424
432,705.1495968491412
433,706.5501852734698
434,708.4134580590124
435,710.4096943388743
436,711.5254825868348
437,712.2741273816689
438,713.6414924484365
439,715.0244831176303
440,716.8429069775029
441,718.2087935931897
442,719.4504899958258
443,720.6848003204851
444,722.415650482486
445,724.5678802673963
446,725.9571331824387
447,727.9900093041521
448,728.9782688963294
449,730.5554206037552
450,732.1297931397183
451,733.885478299284
452,735.9285982418999
453,737.6591861947679
454,739.209292164909
455,740.0488696478102
456,741.2416279117167
457,743.0267436384239
458,744.5292369004173
459,745.808139844721
460,747.4856412488564
461,749.2511089281037
462,750.8474496740398
463,752.4898857563256
464,753.5443498136959
465,755.2640883418269
466,757.0282520244862
467,758.3266467105335
468,759.5691488868499
469,761.142188970077
470,762.5921174894835
471,763.3061391034422
472,764.7225113963016
473,765.9632227190162
474,767.3677512238521
475,768.8420694208651
476,770.2684492935762
477,772.2025938522521
478,773.1238378401167
479,774.6132222055261
480,776.2139331849138
481,777.326624311763
482,778.5306254541721
483,779.9074022961968
484,781.5561506254187
485,782.9360073259052
486,784.949419450401
487,786.4221718187996
488,787.8525545011629
489,789.9306855440813
490,791.2268943054386
491,792.9891330658531
492,794.2092108464229
493,795.395817931168
494,796.7424212349914
495,798.2055250028642
496,799.6226063602132
497,801.188584989563
498,802.8929552127736
499,804.8663429043693
500,806.7848574791512
501,808.0884570836924
502,809.2916518925756
503,811.5256779618603
504,812.8893490915721
505,814.2530070482211
506,815.7888657097417
507,817.3052607934687
508,818.7619888927434
509,819.9173321385673
510,821.4290913513257
511,822.7841593135424
512,824.7232269693061
513,826.1678722290548
514,826.937655378535
515,828.6626904881645
516,829.7394112713928
517,830.954238727647
518,832.6763757799148
519,833.7647624591827
520,834.6898036588643
521,836.2838973163143
522,837.7349035991589
523,839.1132203849791
524,840.4130661365131
525,841.6360745185677
526,842.7160529604886
527,844.1961420720529
528,845.4425940193976
529,846.9110698966621
530,848.7495538678459
531,850.4391232009527
532,851.532448465275
533,852.6046007441734
534,853.922109207819
535,854.9335368662738
536,856.3852442432283
537,857.2194288675728
538,858.489865685003
539,859.6416453873455
540,860.9267629981717
541,862.137926577004
542,863.708802668141
543,864.6954497935036
544,865.7601133469652
545,867.0672277419466
546,868.8306126236487
547,870.5150098186301
548,871.9785117424769
549,873.0341717417232
550,874.2165456441338
551,875.0595838651928
552,876.7130004393442
553,877.513724623104
554,878.6546999383678
555,879.3883032246029
556,880.8383084038302
557,882.4511552485226
558,883.6211126041551
559,884.7010259801652
560,886.3149177444577
561,887.9500511555656
562,889.6322006970726
563,890.7310135049822
564,892.0020156129045
565,893.5298611088641
566,895.1372571597187
567,896.5124605242029
568,897.2523125952766
569,899.052294658157
570,900.0660374479951
571,901.8850063217869
572,903.531022229851
573,904.8238522017848
574,906.4532704699152
575,908.4111143444949
576,909.4522293458409
577,911.2009265179695
578,912.4398187849818
579,914.6226256201483
580,915.8659521170879
581,917.3107568876097
582,918.5391698317553
583,919.8294294657983
584,920.7291951191648
585,922.1447027540204
586,923.5928340337389
587,924.9405704828847
588,926.0250525757649
589,928.0738192262197
590,929.1661718552392
591,930.7415368395502
592,931.6875910533693
593,932.9738049846035
594,934.2717024976382
595,935.8176412421014
596,937.0132509352122
597,937.9595394561562
598,939.5887857569253
599,941.1551982348776
600,942.4632016131715
601,943.7106825762419
602,944.8316604053005
603,946.3672318562009
604,947.5260647590758
605,949.4214923014748
606,950.864145135061
607,952.0884421411043
608,953.2551849814648
609,954.780851236969
610,956.0937990565592
611,957.5479611580819
612,958.7545530926384
613,959.8744097537322
614,961.3979058181069
615,962.7484615695487
616,963.7095013059082
617,965.3464334736464
618,966.6488288898958
619,968.2044174136851
620,969.9168832682678
621,971.6275441502148
622,973.8086330642545
623,975.0774804465661
624,977.02552919833
625,978.4480326088227
626,980.4778428836316
627,981.5368136572112
628,983.0604267171202
629,984.8901420540099
630,986.7358097015818
631,987.6248796232743
632,989.4165870147739
633,990.654018323445
634,991.9456380835311
635,992.7747186014988
636,994.5520828105289
637,995.9920033611927
638,996.8385526640086
639,997.5677633524014
640,998.9346146865594
641,1000.3460889150304
642,1001.3858296086028
643,1003.0377085359684
644,1004.6539446724821
645,1005.2831840372771
646,1006.5699423758866
647,1007.3717352371774
648,1009.1580602447832
649,1011.0569739428445
650,1012.4786764394645
651,1014.1209450699367
652,1015.5302584797413
653,1016.7885688438989
654,1018.0879540728185
655,1019.6363509889973
656,1021.215382369482
657,1022.7636322492474
658,1024.5100484727132
659,1025.7371604648679
660,1026.8327295307636
661,1028.4253011331473
662,1030.2345079696531
663,1031.6866004977314
664,1033.05609985401
665,1034.8531373606156
666,1036.1887714275297
667,1037.4048898696412
668,1038.8018757637615
669,1040.7121343245187
670,1042.0609800316224
671,1043.2952958072415
672,1044.2601971679737
673,1045.5109762888055
674,1046.6366490221337
675,1048.2011604897864
676,1049.5130311741032
677,1050.5675403868777
678,1051.756860610846
679,1052.6889885341582
680,1054.2307573727044
681,1055.5565011063215
682,1056.7882861424325
683,1058.7340038060404
684,1059.9548331367203
685,1061.3720056488994
686,1063.3163186842007
687,1064.5627411650973
688,1065.9753890888464
689,1067.254943636009
690,1068.9625439310348
691,1070.6188109239908
692,1071.9262394028979
693,1073.2107039697953
694,1074.2251060170588
695,1075.925658606821
696,1077.0277059394216
697,1078.1151605423088
698,1079.5900589532177
699,1080.9903930871817
700,1082.2286753978644
701,1083.4043245677908
702,1084.9663267489718
703,1086.1854319830807
704,1087.8625421020738
705,1088.950316699604
706,1089.5659155682024
707,1091.369471723275
708,1093.0624522288879
709,1094.1949712583887
710,1095.5622402708952
711,1096.3965391135982
712,1097.365153073684
713,1098.6840165190301
714,1100.2665067944968
715,1102.1484009018056
716,1104.0486255101157
717,1104.9065697375477
718,1106.3598055762952
719,1107.8818627260357
720,1109.1401156968072
721,1110.2368915077082
722,1111.6433133255973
723,1112.6590599160509
724,1113.377591649894
725,1114.3959090056228
726,1115.778445897799
727,1117.7700788228763
728,1119.1692754150702
729,1120.1820710408942
730,1121.8021719763012
731,1123.095954786835
732,1124.4062363184664
733,1125.496055583861
734,1127.2060860786755
735,1128.6464532894165
736,1129.7608860448286
737,1131.34285726398
738,1132.911784948843
739,1134.3775245503361
740,1135.410838343745
741,1136.8258887922907
742,1138.4729867362305
743,1139.6364024900408
744,1140.8169035009314
745,1142.3016972104358
746,1143.090572956874
747,1144.854075545941
748,1146.5187683940462
749,1147.4733046586118
750,1148.702155410159
751,1149.997546685498
752,1150.8883824429706
753,1152.2721897313372
754,1153.294748729338
755,1154.3420697799693
756,1156.1645575615116
757,1157.1628496489234
758,1158.7899536054658
759,1160.0541528397252
760,1161.7942678082852
761,1163.1201589259854
762,1165.077505416058
763,1166.582690734717
764,1168.3286595500135
765,1169.748633557208
766,1171.4799919836246
767,1173.3391944447917
768,1174.9533319857376
769,1175.6861058902891
770,1176.9550854718568
771,1178.1183450002056
772,1179.2805628714286
773,1180.5470571023302
774,1181.5861851170564
775,1183.190458896624
776,1184.5126271694667
777,1186.1484992547234
778,1187.8241826036033
779,1188.5879760715466
780,1189.7057481019267
781,1191.0983652183536
782,1192.422511740841
783,1193.4514083969716
784,1194.6567865196332
785,1195.7515703492854
786,1196.8236373225964
787,1197.912216674638
788,1198.9173125651419
789,1199.9354857983808
790,1201.5241201428478
791,1202.3908968079136
792,1204.2351967026268
793,1205.5309081639966
794,1206.647869997675
795,1208.3194776171565
796,1209.8251022609663
797,1211.4969060285393
798,1212.7943393227083
799,1214.343794317088
800,1215.3798959252588
801,1216.7542457767163
802,1217.5555100163633
803,1218.8052992919058
804,1220.0519970013934
805,1221.3538332734483
806,1222.9651120918675
807,1224.323483374606
808,1225.637348399559
809,1226.589625048612
810,1227.4486769070909
811,1228.9028757814658
812,1230.4746228517793
813,1231.8622314469942
814,1233.821124911035
815,1235.4139946852597
816,1236.4327477029015
817,1237.3539388605923
818,1239.3542560856672
819,1240.7054627630378
820,1241.9078358690144
821,1243.8373223771252
822,1244.918680939078
823,1246.9495868621937
824,1247.906688018896
825,1248.9552806855645
826,1250.7910486238306
827,1251.8696268881613
828,1253.5378226056505
829,1255.3219778367543
830,1256.0142845025496
831,1256.9933902920952
832,1258.0321767482549
833,1259.5461880218868
834,1260.9711148991082
835,1262.4493623350106
836,1263.9113425693654
837,1264.9868049198417
838,1266.177154551599
839,1267.5522402118982
840,1269.2355222773313
841,1270.9059096441244
842,1272.2007362722588
843,1273.6804116640433
844,1275.5885098218978
845,1276.8878675931428
846,1277.4301047293434
847,1278.5260994085197
848,1279.631731586881
849,1281.380700448673
850,1282.3390461150957
851,1283.2921582667936
852,1284.7734386333887
853,1285.8071649993085
854,1286.6509231962011
855,1288.0469733589175
856,1288.9685083287116
857,1290.8005806474864
858,1292.0828357699027
859,1293.9816904846357
860,1294.8848686965869
861,1295.2293483378376
862,1295.9811554900798
863,1298.274021032133
864,1299.6550022986987
865,1300.7709522904147
866,1302.3638890867092
867,1303.1112548405592
868,1304.711237927561
869,1305.9007049603129
870,1307.3901301129931
871,1308.9468912699108
872,1310.7015258741135
873,1311.9783187691835
874,1312.9497713853825
875,1313.8774830875466
876,1315.656075283394
877,1316.7917889554733
878,1317.3636996312837
879,1318.3026659478264
880,1319.411738479758
881,1320.9818826535063
882,1322.3641753823417
883,1323.2850781555594
884,1324.4485315340812
885,1326.1377782136371
886,1327.9098998324844
887,1329.4002202806782
888,1330.6931293595087
889,1332.1093623480442
890,1333.5666627956798
891,1335.7836521130018
892,1337.6049657925198
893,1339.251712706557
894,1339.648152822065
895,1340.4836103205594
896,1341.9568668127595
897,1343.7149552715352
898,1344.9102643724193
899,1346.1347961224187
900,1347.0858568655665
901,1348.9035407077456
902,1350.620473830188
903,1351.713896495283
904,1353.35221148288
905,1354.852034452227
906,1356.153720064138
907,1357.2760759944936
908,1358.7080866766305
909,1360.0461794822215
910,1361.604180381432
911,1362.9419193124052
912,1364.2341024054952
913,1365.161919573964
914,1366.9787609894252
915,1368.4395534362461
916,1370.2156015271264
917,1370.8864153502432
918,1371.8923415013974
919,1372.8696115440162
920,1373.804792767273
921,1375.291373309042
922,1376.5523679501866
923,1378.1417334684152
924,1379.3664384969102
925,1380.9536222743363
926,1382.1323887596066
927,1383.5002313435327
928,1384.7202732815006
929,1386.3549969321377
930,1387.3830929686535
931,1388.272501737652
932,1389.9747804832652
933,1390.879663501558
934,1392.3326387468742
935,1394.064748105377
936,1395.4450188858634
937,1397.0453953731953
938,1398.1375774677222
939,1399.3557122514164
940,1400.628214079684
941,1402.104418859267
942,1403.363437680317
943,1404.5734107623555
944,1405.9758683562916
945,1407.5223375726978
946,1408.7800340648828
947,1409.8424330972146
948,1411.1005564138766
949,1412.8166573213405
950,1414.2398735167699
951,1414.9951695903744
952,1416.338486279301
953,1417.414885039552
954,1419.1726315522942
955,1420.093383109654
956,1421.49283154492
957,1422.4659242715518
958,1423.3144220308563
959,1425.0326619129462
960,1426.0592023774134
961,1427.4841786088275
962,1428.8677650808029
963,1430.249469930126
964,1431.0094606786429
965,1432.479659283697
966,1433.814805676214
967,1434.8096101339108
968,1436.5898604035995
969,1438.764661802779
970,1439.8858157301925
971,1441.3020900829983
972,1442.584529318215
973,1444.078507146181
974,1445.8771169842476
975,1447.4538778949614
976,1448.4082464420826
977,1449.7566213668879
978,1451.4298124328857
979,1452.4661525865122
980,1454.2168672627245
981,1455.2161306775597
982,1456.255463484295
983,1457.7528411335848
984,1459.1058610603025
985,1460.7330226847187
986,1462.6102310180545
987,1463.505120768857
988,1465.5368364708797
989,1467.6390102170453
990,1468.7092697059893
991,1470.018257854465
992,1471.2790570730203
993,1472.1889350788992
994,1473.6989846236381
995,1475.2256887728008
996,1476.9445490570085
997,1478.3211921748748
998,1479.0716609780552
999,1480.552669345247
1000,1481.7630752643763
1001,1482.7952059028235
1002,1484.6585898707501
1003,1485.789465548401
1004,1486.9953839424181
1005,1488.2791135079833
1006,1489.438248202468
1007,1490.6910744172199
1008,1491.9966002167835
1009,1492.7825196750475
1010,1494.3841925074598
1011,1495.6721227810217
1012,1497.0814027571676
1013,1498.6967068234565
1014,1499.7521780892087
1015,1500.936960772267
1016,1502.3009571002399
1017,1504.2427869878316
1018,1505.2197806773397
1019,1506.0510343283836
1020,1507.6567714907337
1021,1508.693788922172
1022,1510.4326634425556
1023,1512.1623009333446
1024,1513.3582631351965


==> data/sample_20_11_0.1.csv <==
,0
0,0.0
1,0.0
2,0.0
3,7.855692513668364
4,14.752607059681097
5,21.134391156428215
6,26.33278398044137
7,30.66203288184917
8,36.74594193197566
9,40.96501788271697
10,45.99739149379932
11,48.98655092086216
12,52.652045928661174
13,56.29023686297171
14,62.863320117377
15,67.37910295728265
16,70.9673333630268
17,72.92452604281598
18,76.25995343227923
19,76.81041670312297
20,79.92660276906356
21,81.41679946884487
22,83.87259581672788
23,87.16312341371301
24,89.17668833090727
25,90.66985556924351
26,94.11634026454259
27,95.71899921430341
28,96.56646043703921
29,99.62565582800758
30,102.04002151229234
31,104.72081345610168
32,108.13734184122117
33,109.44615327257732
34,111.5796991941399
35,114.31186574370183
36,115.57965592065064
37,116.726188688424
38,118.3562939003144
39,119.4203529662514
40,121.07321358616973
41,124.22436876727602
42,126.90841816425863
43,129.41074072634746
44,131.44537827454639
45,132.3185015172416
46,133.06644639624963
47,135.7127653270571
48,136.53188138432225
49,138.8462276309282
50,140.2566418074432
51,140.65347056599293
52,142.44438958835585
53,143.41594515122878
54,143.8167393877781
55,146.17546972890068
56,147.5907119558969
57,149.3169324827255
58,150.89727901603402
59,151.25188289631427
60,153.13017433057286
61,155.54863175600377
62,156.70761342405194
63,158.3594883570046
64,159.69096411127492
65,160.2473709604239
66,161.26418104993957
67,163.42141124463893
68,164.4274098122295
69,164.96723165821786
70,165.94730405019294
71,166.48836624674666
72,166.48836624674666
73,167.1174143865423
74,169.00948599902694
75,170.402263812024
76,172.4585983638362
77,173.89210693682196
78,174.97840629704206
79,177.39006098054395
80,177.39006098054395
81,178.25133683444665
82,178.52439375454927
83,178.52439375454927
84,179.86151522611596
85,181.314711529146
86,183.00984823002491
87,183.00984823002491
88,184.2603605822651
89,184.2603605822651
90,184.2603605822651
91,185.37044517972305
92,186.3425080371409
93,186.6777817620694
94,188.27511192736986
95,188.84668231285758
96,190.93727231340938
97,192.73085641640048
98,194.45616911044988
99,194.97332546567057
100,195.7459980445679
101,196.69613262785867
102,198.63227714239503
103,199.72698149953382
104,200.02594234984613
105,200.28476426607452
106,200.54380155181423
107,200.54380155181423
108,202.12894112670713
109,204.36032890659527
110,205.99786531347337
111,207.8930390320364
112,209.38827931523915
113,211.52167711082993
114,212.97623297333902
115,213.5653765666989
116,216.20757287856708
117,217.3662137159044
118,218.04871035694697
119,218.34296159293086
120,219.05482752127423
121,219.63160039264477
122,221.1457242988467
123,223.3706262707113
124,224.93148110608735
125,226.9270208053555
126,228.65473209729757
127,228.65473209729757
128,230.40569272971487
129,230.40569272971487
130,230.40569272971487
131,232.3569905159605
132,232.56522632931464
133,233.2224143484816
134,234.9375506831243
135,236.14465894034666
136,236.49363455405324
137,237.13975797498355
138,237.13975797498355
139,239.05748777583477
140,239.05748777583477
141,242.16383927044876
142,243.00113039391758
143,243.2859429102119
144,246.06246811222132
145,247.41053135173917
146,247.7449245875385
147,248.77512348294454
148,249.9121921563491
149,251.08362444904623
150,251.08362444904623
151,252.98443805228095
152,253.30704602296993
153,253.6996973042813
154,254.38395337738706
155,255.23996307859153
156,255.23996307859153
157,256.23423973441925
158,257.8394581193984
159,258.1206330238809
160,258.38290385053034
161,259.37666208521284
162,262.20005999061243
163,262.20005999061243
164,263.0148984787155
165,263.0148984787155
166,264.33400963546745
167,265.0595306754992
168,266.6948180029359
169,267.36304329039683
170,267.36304329039683
171,267.7151476433995
172,267.9640379265585
173,268.6855689088226
174,268.909722713691
175,269.27003780738477
176,269.87860322104757
177,270.140648953762
178,270.3111300170283
179,270.9682154726248
180,271.3650831445219
181,273.23926626651934
182,273.9735829092722
183,274.31546238301456
184,274.9275923297795
185,274.9275923297795
186,276.50032217561744
187,277.28426175194676
188,278.2326264524419
189,280.74110758592803
190,282.3700452470074
191,282.9992549763561
192,285.219689089045
193,285.219689089045
194,285.219689089045
195,286.2781356766621
196,288.95605376138093
197,290.63816216236233
198,291.6421542868528
199,293.04264775737363
200,294.0860271752925
201,294.41185430564803
202,296.11754282960703
203,296.6808230900984
204,296.6808230900984
205,297.5390565715278
206,298.46699582852676
207,299.0842317322539
208,299.3897771718481
209,299.76577682138367
210,300.0726312822898
211,301.30330071619767
212,302.08449296710904
213,302.8284157569466
214,303.78275141440355
215,305.022201306086
216,306.00725038021886
217,306.00725038021886
218,306.668910995386
219,307.7598364247086
220,308.694172155094
221,309.8267122305452
222,310.9246875868563
223,311.74086932710077
224,313.51590775254823
225,313.8078277498968
226,314.46461088207633
227,315.00451918521986
228,315.7419885393332
229,315.7419885393332
230,316.2394487694634
231,316.9263217163508
232,317.2452732091856
233,318.28297542158504
234,319.4953259569703
235,320.71536597763145
236,321.42286882111136
237,322.4710161825811
238,324.6294885918638
239,326.127714130645
240,327.8321341931792
241,328.65623510282217
242,329.68107488298625
243,330.65304770658304
244,332.5325942385342
245,333.5570716328231
246,334.89044995594514
247,335.9240146355722
248,336.2320627676107
249,337.99514493527084
250,339.1149443983747
251,340.11259261193044
252,340.8874973356872
253,341.7036944716674
254,341.97864229135894
255,342.87257283464623
256,343.8187411402905
257,344.1896125873845
258,344.7713487068605
259,345.7338854707719
260,346.122682549627
261,348.00910249040356
262,348.00910249040356
263,348.8548881828822
264,348.8548881828822
265,350.60502243691946
266,350.60502243691946
267,351.89485169471016
268,351.89485169471016
269,354.09302837768354
270,355.44565600274325
271,355.9650098017696
272,355.9650098017696
273,356.28984797678595
274,357.80918107552225
275,358.4025931225751
276,359.2618505529802
277,359.2618505529802
278,360.36482069439944
279,361.124554705013
280,362.2008793423188
281,363.44475010651706
282,363.7611210453206
283,364.1579015658739
284,364.4180029251846
285,367.2746018719703
286,367.5185773251132
287,368.07892339445664
288,368.43239966459464
289,369.34228623384956
290,369.34228623384956
291,369.34228623384956
292,369.34228623384956
293,370.8078562121717
294,370.8078562121717
295,370.8078562121717
296,371.50751794079326
297,372.02213710692394
298,373.27404666630207
299,373.5723620602192
300,375.27915972241163
301,375.9872005077497
302,376.9622894551384
303,377.1509172915214
304,377.9409034931142
305,379.3680061673289
306,380.12807786275096
307,380.43722457135175
308,381.11350762894523
309,382.9914964193882
310,383.6044627851572
311,384.64077864417965
312,384.9615076944522
313,385.6130795985309
314,385.6130795985309
315,386.51763123589694
316,388.6923306551985
317,388.6923306551985
318,388.931132138768
319,389.79528643851665
320,390.55177801345906
321,391.0209639966101
322,391.0209639966101
323,392.38364568498685
324,392.69022209915977
325,393.93421893696086
326,395.0670707510532
327,396.7936340605448
328,398.1839424605406
329,398.896259298548
330,398.896259298548
331,399.45961462293826
332,401.40726628417434
333,401.60018716421587
334,403.04662250182304
335,403.29271821889546
336,404.0942792455907
337,404.70980682050333
338,404.70980682050333
339,406.2256165547775
340,407.24794367795226
341,407.24794367795226
342,408.08966643923293
343,408.08966643923293
344,408.60385191357443
345,409.2802502811097
346,409.2802502811097
347,409.6832963600797
348,411.0847285264648
349,411.0847285264648
350,412.01471002900536
351,412.9001556296557
352,413.42076219799753
353,414.0853503350601
354,414.0853503350601
355,415.006541880229
356,415.2832632742396
357,415.625836035984
358,416.6611205477595
359,417.7025064767202
360,418.3267399387062
361,419.1874010299749
362,419.5351949745527
363,419.8218408464966
364,420.7868657922546
365,421.8169493245605
366,423.99442202998864
367,426.18325347465105
368,426.18325347465105
369,428.4353393291767
370,429.6083357372005
371,429.8873371519095
372,431.90438518631447
373,432.44632004132427
374,433.6912438119748
375,433.6912438119748
376,433.6912438119748
377,434.5455700714841
378,434.5455700714841
379,434.5455700714841
380,435.2120750205766
381,435.8646693701565
382,437.46426205643746
383,437.46426205643746
384,438.77205001409567
385,440.78345775533955
386,440.78345775533955
387,442.37260844302136
388,443.77531519972064
389,444.4555393576021
390,445.15252322103635
391,445.7810250638919
392,446.29308839235216
393,446.5426522359764
394,447.1366332769832
395,447.1366332769832
396,448.2002557420757
397,448.80888290824885
398,449.452708610692
399,449.96359013429975
400,451.23052288774727
401,451.23052288774727
402,452.1711009626876
403,454.60916245849194
404,454.8713402248671
405,455.1710982475638
406,455.67063202560564
407,456.12176000285035
408,456.12176000285035
409,456.830842372799
410,456.830842372799
411,458.16547243365756
412,458.46273934876774
413,459.96322068967345
414,462.3575098565748
415,463.30857371954033
416,463.56470655136445
417,463.56470655136445
418,463.56470655136445
419,463.85647219854627
420,464.5207476019241
421,465.1220461561851
422,465.8481512859604
423,466.87063630256955
424,467.08735898749944
425,467.08735898749944
426,467.08735898749944
427,468.63086245847796
428,470.4190023949458
429,471.53041458223396
430,471.7721844371401
431,472.4551133372271
432,474.0938015725043
433,474.70207251932436
434,474.70207251932436
435,474.91751263761637
436,475.6374079821514
437,476.9714424920664
438,479.18060035721635
439,479.90088838778985
440,481.9921911103248
441,483.6200855722488
442,484.23690255180253
443,484.7574275642272
444,485.6619816932299
445,487.1145047203178
446,487.44845045811536
447,489.4627687639678
448,490.2403993518009
449,490.2403993518009
450,490.8629375599768
451,491.04932838381166
452,491.6639003773022
453,492.39074417115336
454,492.70168479958465
455,493.34553281459637
456,493.34553281459637
457,494.27903604922767
458,494.5767899325906
459,495.4725656538934
460,495.83706854250283
461,495.83706854250283
462,496.5749642984947
463,496.841896589464
464,497.48620006534804
465,498.9391162500427
466,500.37936565017526
467,500.37936565017526
468,501.02021233666426
469,501.02021233666426
470,502.4336011428427
471,502.97222132334736
472,503.213067775759
473,503.213067775759
474,504.22397636652147
475,505.4654489809717
476,505.6828147018634
477,507.213600459174
478,507.41229484710294
479,507.7177191744332
480,508.74188950429726
481,509.3370291304201
482,509.6438388498227
483,510.2259874226409
484,511.23249758318406
485,511.4425836029294
486,511.8220906277951
487,514.1946169750674
488,514.4440926389831
489,515.4363929558166
490,516.0795170474556
491,516.0795170474556
492,516.0795170474556
493,516.7913379610304
494,517.3151629611999
495,517.6421801443682
496,518.4553915748978
497,519.3555146492582
498,519.5901403188972
499,520.5176184067675
500,520.9435293624903
501,522.6401722737522
502,522.6401722737522
503,523.6954512793067
504,523.9366796562912
505,523.9366796562912
506,525.1639300689606
507,525.5091729513408
508,526.6114324189787
509,526.8445461230829
510,526.8445461230829
511,527.9374984417352
512,527.9374984417352
513,528.1569064030334
514,528.1569064030334
515,529.059542240908
516,529.9617903518082
517,530.3665145608795
518,530.6252275007644
519,530.6252275007644
520,531.0802753662164
521,531.2866691624757
522,531.5192478713263
523,532.4685069732893
524,532.4685069732893
525,532.7531637086101
526,533.6052151687996
527,534.2643420672399
528,534.4726555194451
529,535.6702270600475
530,535.8629165356191
531,535.8629165356191
532,536.6503152048123
533,538.0419459807306
534,538.3527723287694
535,540.4266763200154
536,541.2095053567494
537,541.2095053567494
538,541.2095053567494
539,541.4625893493197
540,541.4625893493197
541,542.0670587663759
542,542.5886837839507
543,543.828753555905
544,544.0677534569832
545,544.0677534569832
546,545.027281128442
547,546.0913648231736
548,547.006593819842
549,547.006593819842
550,547.006593819842
551,547.006593819842
552,547.006593819842
553,547.006593819842
554,548.7028766590801
555,549.1100307251911
556,549.3617037613632
557,550.9820166865034
558,551.260662636328
559,551.8739691853203
560,551.8739691853203
561,551.8739691853203
562,552.2295648007122
563,553.3055198450314
564,553.552302731752
565,556.2950769562236
566,556.9370877562089
567,557.1714646104786
568,557.4088383992422
569,559.0685441209245
570,559.6693000581241
571,560.0002638876174
572,560.0002638876174
573,560.0002638876174
574,560.2924676620904
575,561.2593911091145
576,561.6754987105327
577,561.8915238501112
578,561.8915238501112
579,561.8915238501112
580,562.8567631732519
581,564.0389007018955
582,564.2832838506906
583,564.565551195772
584,566.2104841291169
585,567.2758654681293
586,567.7766583921189
587,567.7766583921189
588,567.7766583921189
589,569.5850475847024
590,570.3953555130014
591,570.3953555130014
592,570.3953555130014
593,571.8371751760384
594,573.5157744435448
595,574.1606756136027
596,574.397617786649
597,575.5288635789703
598,576.2514395410506
599,577.5336728767708
600,577.8530986685797
601,578.2027821888784
602,579.4119260783809
603,580.0127277351527
604,580.7175795898235
605,581.3403901360351
606,581.6537976311436
607,581.6537976311436
608,583.6277446109297
609,583.6277446109297
610,583.6277446109297
611,585.5813475876807
612,586.115248518433
613,586.3705754639685
614,587.2862451412283
615,587.8549329802983
616,588.6119637749724
617,589.9152577798657
618,590.1501528112298
619,590.3692016324541
620,590.3692016324541
621,590.6925387449621
622,591.4131799709492
623,591.6774702186538
624,593.0082086290062
625,593.0082086290062
626,593.299118959081
627,593.5895783492144
628,595.5681970659617
629,596.6371862706976
630,596.8896420828158
631,597.2945041142244
632,598.1396245546443
633,598.1396245546443
634,599.4242560310106
635,600.8836953861262
636,602.7780578941704
637,602.7780578941704
638,603.7006564529413
639,603.9297586195996
640,604.4270320082027
641,605.5430288052181
642,605.5430288052181
643,606.6156568486836
644,607.8148776136868
645,607.8148776136868
646,608.0375817862971
647,608.2700048279391
648,608.2700048279391
649,608.2700048279391
650,608.2700048279391
651,608.8338156520292
652,610.5386989337444
653,610.5386989337444
654,610.7689823026419
655,610.7689823026419
656,611.1144001415398
657,611.1144001415398
658,612.2323109307479
659,612.7866100126538
660,614.3871447201839
661,615.0517902065565
662,616.4694998908537
663,616.7933358528155
664,616.7933358528155
665,617.4725924862396
666,617.8759532356291
667,618.3151020994601
668,618.6335401101991
669,619.2096537911009
670,619.4049969907063
671,619.8667290151359
672,620.5666610800077
673,621.1817119100754
674,622.2368863870953
675,623.1675692510264
676,623.1675692510264
677,623.1675692510264
678,623.1675692510264
679,623.1675692510264
680,623.1675692510264
681,623.4311837799604
682,623.7104464667846
683,624.7074101740263
684,625.0170491076617
685,626.8140039880715
686,626.8140039880715
687,627.1186735019912
688,628.2018342556503
689,629.423965141612
690,629.423965141612
691,629.6383172325761
692,629.6383172325761
693,629.86230349996
694,630.9378951791917
695,631.8161863893106
696,631.8161863893106
697,632.366343973016
698,632.6907675698076
699,632.6907675698076
700,632.6907675698076
701,632.6907675698076
702,632.9011369500922
703,634.1134725224301
704,634.3682909697063
705,635.7469932793408
706,636.830505968949
707,636.830505968949
708,638.0054730495625
709,639.5884826590768
710,640.6351663265506
711,640.6351663265506
712,642.3126022092606
713,643.66676259262
714,643.66676259262
715,644.1806108508749
716,645.1570062360936
717,645.9072928371011
718,645.9072928371011
719,647.1284645778541
720,647.8085926562937
721,647.8085926562937
722,648.4356857442771
723,648.4356857442771
724,650.1203151097545
725,650.5421746954088
726,650.7741884848207
727,651.0510690077504
728,651.8650442426697
729,651.8650442426697
730,651.8650442426697
731,653.0256800225825
732,653.345305071503
733,653.6596817771285
734,653.6596817771285
735,654.3151660894753
736,654.8818897203553
737,656.1330954194427
738,657.0312365997314
739,657.0312365997314
740,658.1021452533939
741,658.1021452533939
742,658.1021452533939
743,658.3996786681178
744,659.4839651180022
745,660.7217113370083
746,661.2318204991353
747,662.1367815313408
748,662.3397774068511
749,662.5811861079327
750,662.5811861079327
751,662.818945202216
752,663.7198922699245
753,664.9812603486041
754,666.0158759640244
755,666.8863930703067
756,667.6950669738086
757,669.3741904928455
758,669.5610926015132
759,669.5610926015132
760,671.9455299067001
761,672.4487791128439
762,672.7390917060555
763,672.9673007473571
764,673.5410744170116
765,673.7711023131488
766,673.7711023131488
767,674.7213732380031
768,677.1253097304394
769,677.1253097304394
770,677.8738068028098
771,677.8738068028098
772,677.8738068028098
773,678.1172599543041
774,678.7088847772469
775,678.7088847772469
776,678.7088847772469
777,679.5921202632826
778,680.1453995423831
779,680.9251505474192
780,681.1842152451184
781,681.4167640331536
782,681.9533487269505
783,682.5252383038207
784,683.2774195457007
785,684.9183056110344
786,685.8043263858411
787,686.3113549762822
788,686.5048162170663
789,686.7482573142047
790,687.8237300156809
791,688.3214242504541
792,689.9210933032944
793,690.7276664520549
794,691.7865012509345
795,692.1165954547342
796,692.7986452938817
797,692.7986452938817
798,693.0758344248009
799,693.0758344248009
800,693.6147220986139
801,693.6147220986139
802,695.7558637586554
803,696.6165370143144
804,697.6270048846325
805,698.8928884516981
806,698.8928884516981
807,699.6187036149724
808,700.3710017281544
809,701.5511167041684
810,701.8103306249541
811,702.0800592927378
812,702.0800592927378
813,703.0916581647181
814,703.0916581647181
815,704.4416675460087
816,705.6017045821125
817,705.6017045821125
818,706.2365397848889
819,708.0896719370762
820,708.3305766828714
821,708.3305766828714
822,708.3305766828714
823,708.3305766828714
824,708.3305766828714
825,709.4126487124365
826,709.4126487124365
827,709.9283588555431
828,710.7647952457064
829,710.7647952457064
830,710.7647952457064
831,711.5084503824215
832,711.5084503824215
833,711.8494609142059
834,712.1515373855984
835,712.1515373855984
836,712.4644284441538
837,712.4644284441538
838,712.4644284441538
839,712.6806496472113
840,713.421997627883
841,713.6380913016858
842,714.1480850446135
843,716.3176978376058
844,716.5692195539898
845,716.8798133747307
846,717.4420468133721
847,717.7806210001027
848,719.1386369215045
849,719.1386369215045
850,719.3561459750682
851,719.3561459750682
852,719.658957636151
853,719.658957636151
854,719.9297410500233
855,720.6341742934782
856,720.8576393960217
857,721.0630210918785
858,721.0630210918785
859,721.6167955511982
860,723.2581030478149
861,724.168112431951
862,724.7748042560023
863,725.6539825067072
864,726.4608627659495
865,726.7828142701667
866,726.7828142701667
867,728.11999596297
868,728.7381397154393
869,730.2006007041697
870,730.6909210716489
871,730.6909210716489
872,731.283978200566
873,732.3105599673362
874,732.8901260557744
875,733.3441896636074
876,734.1114288199266
877,735.0717383111573
878,735.8896667243313
879,736.7015570497508
880,736.9537386519339
881,736.9537386519339
882,736.9537386519339
883,737.7611802720338
884,737.9767485574163
885,738.291552929027
886,738.291552929027
887,738.660841056291
888,739.328095296408
889,740.1951882886106
890,740.1951882886106
891,740.1951882886106
892,740.7853035428841
893,742.5738650720733
894,742.8775030351848
895,743.4215814210781
896,744.5313060627731
897,744.7452757422731
898,745.2232950312762
899,747.1641937938923
900,747.5556951731627
901,747.810615406254
902,748.6568957597552
903,749.2273012720976
904,750.2493469384219
905,751.0758069151352
906,751.0758069151352
907,752.6307612585548
908,752.9118928948568
909,753.2170556081683
910,753.4524324875372
911,754.483517459658
912,754.483517459658
913,754.7630389156666
914,754.7630389156666
915,754.7630389156666
916,755.005117124967
917,755.005117124967
918,755.2317764201334
919,755.2317764201334
920,756.0705158192452
921,757.6383607174954
922,758.3036986627094
923,759.0899037422266
924,759.8738195446613
925,760.1992622759393
926,760.7484457476332
927,761.6733727985069
928,762.2797765780937
929,762.9496001293711
930,764.1103925956346
931,764.6998652555134
932,764.9607757360191
933,766.0197820832336
934,766.0197820832336
935,768.0704150355132
936,769.1095518249584
937,769.1095518249584
938,769.2864622075263
939,769.2864622075263
940,770.0929792917948
941,770.3010877681236
942,770.5066662918601
943,771.2372056095685
944,772.0867710131139
945,773.4089474588739
946,774.6563031681433
947,775.0844910398132
948,776.3359878789804
949,777.2175810039074
950,778.1153860031471
951,778.1153860031471
952,780.4520126966214
953,781.101440631683
954,782.2974563604373
955,783.7740848039463
956,784.9490161908845
957,786.3856986796443
958,786.6155561212497
959,787.5848820154185
960,788.1739003190975
961,789.1456720608667
962,789.800665535551
963,790.0484741441225
964,791.3888936187268
965,791.9742554960696
966,791.9742554960696
967,791.9742554960696
968,791.9742554960696
969,792.3591689476922
970,793.4716649622371
971,793.4716649622371
972,793.7717072472936
973,794.2987243577763
974,794.7300233796292
975,795.7331749142822
976,796.0961294596973
977,796.8937499314574
978,797.3592687071008
979,797.3592687071008
980,798.6782335661273
981,798.9974887265047
982,798.9974887265047
983,799.3102396013853
984,799.3102396013853
985,799.610829507436
986,799.610829507436
987,801.1776374505829
988,801.5248587441371
989,801.5248587441371
990,802.424144539945
991,803.4596980713125
992,803.6797616665697
993,803.6797616665697
994,804.8374021445834
995,805.1179078810425
996,805.3225121324003
997,805.7966628596434
998,806.0325036447603
999,806.0325036447603
1000,806.778222781848
1001,807.6975337470838
1002,807.9329103687696
1003,808.2194952331954
1004,808.4896177335986
1005,808.7128531902084
1006,809.6186452018607
1007,809.9816095623637
1008,810.1985797269456
1009,810.1985797269456
1010,811.0743616209431
1011,812.4071432225229
1012,812.6863912079851
1013,813.5636435188708
1014,815.3274822531303
1015,815.3274822531303
1016,815.3274822531303
1017,815.7197702430672
1018,817.4067137282
1019,818.0501671954805
1020,818.6801701616812
1021,818.6801701616812
1022,818.6801701616812
1023,819.2700103846717
1024,819.2700103846717


==> data/sample_20_11_0.1_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,3.3839003940124774
4,6.207165916311889
5,9.39946387193704
6,12.368551326147635
7,14.63289170868509
8,17.482384823551804
9,19.099556807161015
10,21.335902346421562
11,23.101684438502865
12,25.06678789146262
13,27.480546951227005
14,29.62472031269008
15,31.44350470908382
16,33.49181249898935
17,35.552315304967564
18,36.91990021480699
19,38.79094987064492
20,40.003720047176614
21,41.78878568185899
22,42.8091091228366
23,44.202118445830905
24,45.52081524186521
25,47.62462330328764
26,49.39349564956352
27,51.17835045141492
28,52.76624121132805
29,54.618637677724635
30,56.82246185526933
31,58.96841469397324
32,61.160609518087576
33,62.38579111206148
34,63.9391082260956
35,65.92162825989621
36,67.85609646115674
37,68.93968600935553
38,70.70044162928261
39,71.80123537882099
40,73.37639432884896
41,74.52258549400074
42,76.0165675297072
43,77.36930140112226
44,78.89097765893271
45,80.37992956487001
46,83.05940255469503
47,84.73269711101229
48,86.32540435620861
49,88.01904388736095
50,90.27770749703836
51,91.72753020780183
52,93.11778938137658
53,94.47547072527064
54,95.98610164371566
55,96.49237182773517
56,98.38947986567517
57,99.41274363436389
58,101.09162114537922
59,102.63538884686929
60,105.16432406021474
61,106.90682326737424
62,108.46160468231537
63,110.69222663913865
64,112.31752138947067
65,113.64589286485429
66,114.56728082972958
67,116.3357401718093
68,117.74846504626687
69,118.62900519667915
70,119.36481759031187
71,121.41465454506515
72,123.51718853225448
73,124.46969638845931
74,125.89990500616754
75,127.79150820848103
76,129.1887236598931
77,131.0685714073282
78,132.92481737446502
79,134.168113481371
80,136.04077548953924
81,137.58303413965672
82,138.66565226783055
83,140.0695296880759
84,141.0967448767269
85,143.06732668068716
86,144.3400805027934
87,145.82983393615106
88,147.29344158658836
89,147.9961522874069
90,149.42239680677366
91,150.86576495527734
92,152.6274683921195
93,154.03650357391138
94,155.52855710574758
95,157.10033341213344
96,158.58507760974175
97,160.12510079905184
98,161.67843134182004
99,163.5322862256825
100,164.59735904097028
101,165.82457912958452
102,166.85606763659024
103,168.89919725104184
104,169.88390962839577
105,170.96403302497075
106,171.89109115740558
107,173.60117377337548
108,174.9141760238988
109,177.4612958892572
110,177.94702136554034
111,179.0687428566485
112,180.56267965066905
113,182.59280178707104
114,183.7525422688815
115,184.92046065433266
116,185.94092121883395
117,186.82587190421506
118,188.26832550769345
119,188.8074868774799
120,189.77404153413937
121,191.68083446955285
122,192.74164807887672
123,194.5711806274193
124,195.7885533930918
125,197.43819837695713
126,198.49199746644558
127,199.6135573298306
128,201.1626033751906
129,201.92196672427934
130,202.29094829848685
131,203.46242793698792
132,204.01133570432756
133,205.12573915789235
134,206.78852905447098
135,207.76509497941984
136,208.7565650059027
137,209.87460855781742
138,210.79899181570417
139,211.64015974696605
140,212.5471701637473
141,213.96189856349082
142,214.90044282794935
143,215.29471188363655
144,216.01183529028762
145,216.59614675088423
146,217.79518799752427
147,219.01515211065302
148,219.989424446428
149,220.6174060448513
150,221.34863905108932
151,222.63912933359717
152,223.0074049872228
153,223.73560842465548
154,224.58849368950504
155,225.19137264757632
156,225.79926342369998
157,226.78409698209242
158,227.166675380275
159,228.77947725309082
160,229.1880845729106
161,230.5985079846352
162,231.2617376087524
163,232.22129951177357
164,232.31988668444637
165,233.12567336193652
166,234.11723969672016
167,234.74946908186038
168,235.33952871843604
169,236.31844275196073
170,236.92340783218486
171,237.42184482916468
172,238.82387255108074
173,238.82387255108074
174,239.75395630409722
175,240.84407305850146
176,241.63940867523584
177,242.83288405345394
178,243.6586865376682
179,244.0794022006769
180,244.72914493850982
181,245.36645280953152
182,246.0304765439925
183,247.08159152993866
184,247.22160876004764
185,247.62948237539112
186,248.43702955940475
187,248.98631642279625
188,250.43754199214482
189,251.6565178731113
190,252.51721317327528
191,253.5826911491447
192,253.98185454449595
193,255.625724616299
194,256.9724111921755
195,257.93890603066893
196,258.5086596898734
197,259.8714480635224
198,260.884747635503
199,261.854948114238
200,262.97726415699435
201,263.6804595652472
202,264.6805518219159
203,265.58285252841426
204,266.2441658928487
205,267.42721543828065
206,268.4231746913425
207,269.42949124588506
208,270.40130930001504
209,271.5855957744517
210,272.6610234847814
211,274.24344833700445
212,275.47958918052035
213,276.1344680985769
214,277.5533637321558
215,278.91338262450904
216,279.91711874105255
217,280.6320771870529
218,281.66300817880267
219,282.6286771700612
220,283.7629978883828
221,284.6442890016707
222,286.1064407140802
223,286.9656005940843
224,288.5470916048734
225,290.16417520702987
226,290.72894487698375
227,291.5863010117818
228,292.7293892852093
229,292.8469270286724
230,293.0410277994899
231,293.9893885932139
232,294.80691379573784
233,295.7295081470963
234,296.94961391713184
235,297.5955140581233
236,298.8250375190172
237,300.3773971763916
238,302.0068300483475
239,303.0146596494548
240,304.34354191862684
241,305.0533648766175
242,306.1450343521205
243,306.9986520608012
244,308.51950454553815
245,310.1246581674988
246,312.2812422400824
247,314.0933886966553
248,315.67727840696034
249,316.810794009761
250,317.4112880549375
251,318.65004920494107
252,320.38184598022485
253,321.0022742057672
254,322.8911045213083
255,324.181627702004
256,325.0539722268779
257,326.2290152902723
258,326.65797232050824
259,327.68871060248705
260,328.73048292187565
261,329.7356658133739
262,330.6510157721428
263,331.1535080981358
264,332.77507166193175
265,333.2004530039653
266,333.50040294172686
267,333.84525607667604
268,333.9416139047055
269,334.8748452126002
270,335.1631634639772
271,336.1470452025857
272,337.33696234458716
273,338.9457422411017
274,339.6062861428679
275,340.3355184897007
276,341.04663973353587
277,342.0753703899922
278,342.7002364831927
279,343.0652309484338
280,343.8158868871269
281,344.84650256177895
282,346.2189539510691
283,346.72449977809714
284,347.3379594934335
285,347.9851632911004
286,348.52548471342726
287,349.1217059388743
288,349.85455363006866
289,350.212808933124
290,350.50415577620396
291,351.1829209857645
292,351.7163894800077
293,352.5559729104515
294,354.1387164857429
295,355.06779243659025
296,356.1318934393658
297,356.8788938311219
298,357.35810186681425
299,358.58926443185374
300,358.85228817394466
301,359.4622751591044
302,360.33841396491596
303,361.851184015551
304,363.0582402836495
305,364.2004138304859
306,364.55376893640664
307,365.9234108721131
308,367.4298914386055
309,367.7789288908542
310,368.82558155998856
311,369.051559808133
312,369.6682757653999
313,370.383413357703
314,370.383413357703
315,371.0987044586384
316,371.6816964806966
317,372.6475324671563
318,373.36670319517253
319,373.59318397640675
320,374.3857447665472
321,375.1419485902389
322,376.07731717579657
323,376.2781339964158
324,376.67334073782524
325,376.88284371532325
326,377.83526494148043
327,379.1773732210324
328,380.2141786034973
329,381.7694005284847
330,382.62059194887377
331,383.1477828938749
332,383.80478229361876
333,384.42561789782576
334,385.20266597439655
335,385.39603285375154
336,385.65144166802
337,386.0180693528271
338,387.188797963961
339,388.18625553485055
340,388.77043377858854
341,390.08280891803327
342,390.60363575501935
343,390.99961108092623
344,391.1988511908936
345,391.62400066253434
346,392.7059232468395
347,393.36356531459035
348,393.85154379059406
349,394.8574746489677
350,395.3425546938731
351,396.0039300633195
352,396.11900629872684
353,397.2889492978313
354,397.64200020587145
355,398.3479843678122
356,399.07128317264625
357,400.06508654141714
358,401.1270915843785
359,402.07558373954254
360,402.07558373954254
361,402.28251314479996
362,402.52814071698526
363,403.6541681232599
364,404.19606923815644
365,404.53941477807825
366,405.13094630804835
367,405.73530517782973
368,406.8132394287987
369,407.657692935064
370,408.9337311291987
371,409.6256609643821
372,410.2890477921066
373,411.3548191703336
374,411.8296356405684
375,412.03567224685355
376,412.9599839167825
377,414.37015021625393
378,415.83148092560003
379,416.2381992479458
380,416.88144495569304
381,416.88144495569304
382,417.1316782179523
383,417.7701412803828
384,418.35113032513243
385,419.0791792580512
386,419.95287370916566
387,421.03826964714716
388,421.98323718135754
389,422.25431447373785
390,422.93042901307246
391,423.2624103840394
392,425.14934815094904
393,426.06422148778256
394,426.94628830419344
395,428.46098863648496
396,429.1450999962224
397,429.3432308374421
398,429.8287224331157
399,430.9070469503919
400,432.0524543045934
401,432.66015660408357
402,433.35452088278424
403,433.63568058115817
404,434.95805831454135
405,435.8948348040544
406,436.4232252362194
407,437.3900903551891
408,438.5663768706915
409,439.6654545494663
410,439.95608341459257
411,440.9500472177946
412,441.93983398430265
413,443.06245375718026
414,443.81285764535806
415,444.53856270245035
416,444.7863533341682
417,446.0614815555276
418,447.15742055135905
419,448.08877672373393
420,448.8968960309011
421,449.8205574325792
422,450.0810754539739
423,450.4999566351786
424,451.3025202425241
425,452.5260882418312
426,453.3050947068594
427,454.0504509031939
428,454.2887515644752
429,454.47890568550895
430,455.20712362616916
431,456.0602594566053
432,456.25021445013846
433,457.33287917443687
434,458.9453640709641
435,459.7770048713331
436,460.57568656290607
437,461.8027504137488
438,462.19151543852274
439,462.81805369422074
440,463.6795515828932
441,464.2149850472535
442,465.426602621607
443,465.9282870427701
444,466.67473789769673
445,467.281963074238
446,468.03490564846436
447,468.75507847512455
448,469.1018447720925
449,469.2297164438297
450,469.66757562452995
451,471.05479134419704
452,472.31878431248896
453,473.3042246757006
454,473.6510616488551
455,474.1355628348565
456,474.8987349366215
457,475.14936889873263
458,476.17096121083677
459,476.17096121083677
460,476.52384658475256
461,476.89182978128986
462,477.81716760751596
463,478.6395102249201
464,479.8355462840565
465,480.5736625379348
466,481.62492380689065
467,482.25291068999434
468,482.77387362905773
469,483.49682201879676
470,484.7410672188121
471,485.22687368441774
472,485.5036590631723
473,486.82964227229377
474,487.92394414985813
475,488.89228687718605
476,488.99384317446567
477,489.53313800312634
478,490.21270259507844
479,490.21270259507844
480,490.97183780097214
481,491.5695723145347
482,491.9432360481993
483,492.09258669068265
484,492.34696824306513
485,492.9942292894193
486,493.7925501050816
487,494.96025913997835
488,495.62916252291325
489,496.7728384803257
490,498.1658945353929
491,498.80180913051424
492,500.2441862317531
493,500.72780146598143
494,501.8921799358952
495,502.795509257471
496,503.1772075032203
497,503.5213541392298
498,504.19907517855626
499,504.5971513961946
500,505.09409814816155
501,506.047078258291
502,506.4236022014105
503,507.81655109747663
504,508.6032551705239
505,509.1786867939547
506,510.37556682086745
507,510.80879938274063
508,511.5074613400187
509,512.8563752313266
510,514.0799496470756
511,514.9397838652628
512,515.3302967797193
513,515.7842506914925
514,516.4832983759485
515,516.6029130834997
516,517.3255149904538
517,518.1872216537038
518,518.3567983570547
519,519.0096779490309
520,519.2144566368045
521,519.4752295505139
522,520.4492337316749
523,521.4749550627646
524,521.7154343526787
525,522.4940477717558
526,522.6183498095168
527,523.0026096830235
528,523.396035106463
529,523.7037282127599
530,524.327391732463
531,525.0437253995929
532,525.5715412550405
533,526.2960885201272
534,527.2036587392911
535,527.4765834155851
536,528.0019660135324
537,528.4659054099694
538,529.4183942177918
539,529.4183942177918
540,529.7553248240877
541,530.659454679286
542,530.659454679286
543,531.2692570466088
544,532.1241556498769
545,532.714791281159
546,533.4412919279846
547,534.2850267872512
548,535.1236127343798
549,535.6552559472723
550,536.317703706953
551,537.1023789383349
552,538.1789111511947
553,538.7828895404779
554,539.6131804431969
555,540.2936335421898
556,540.6554299161355
557,541.6055827176017
558,542.4248124169385
559,542.8751388001076
560,543.5940206992283
561,544.0934902266418
562,544.5345765807804
563,545.3372438666145
564,545.9368793842045
565,546.3654071914895
566,547.2388234209501
567,547.7927608566387
568,548.7148014842609
569,549.626252640059
570,550.680516192109
571,551.8334609826934
572,552.6013354616534
573,553.231260599022
574,553.231260599022
575,553.7843346738292
576,554.9977438409709
577,555.5584093959455
578,556.1439266402838
579,557.2367137607213
580,557.3278067943085
581,557.3278067943085
582,557.6854864150616
583,558.0091978995407
584,558.1974968722889
585,558.5355659017948
586,559.6647375583144
587,560.3112925208746
588,560.6770878783844
589,561.100031002909
590,561.5883438871969
591,562.7532427781359
592,563.378629473532
593,563.8707729445016
594,564.4609860129156
595,565.0066251004923
596,565.6441051197046
597,565.7742358269535
598,566.9147784011634
599,567.344117145517
600,567.8451647502925
601,568.116867627655
602,568.6071957131395
603,569.3418261871604
604,569.9500224559754
605,570.6897080900957
606,571.5859974779241
607,572.547615553746
608,573.2696009000593
609,573.5701726161822
610,574.4527421961368
611,575.1758817578136
612,575.9656521433166
613,576.5018529545898
614,576.7172256151613
615,577.3055908172703
616,578.2467382932133
617,578.9193533579011
618,578.9193533579011
619,579.4403281576539
620,579.8249900623229
621,581.2872552407478
622,581.7382373748782
623,582.1617083986482
624,583.1108639769169
625,583.6591221784402
626,584.2129693362249
627,584.9461597834803
628,585.7741800842654
629,586.45180527563
630,587.1430503876292
631,587.8577047130955
632,588.9975297571376
633,589.503829126306
634,590.2522184946865
635,590.7481688393963
636,591.5340483060073
637,592.0206194769274
638,592.6717338823626
639,594.3066151158969
640,594.5735236603072
641,595.0617753678885
642,595.9818550790636
643,595.9818550790636
644,596.4902006273443
645,596.8246201260497
646,597.0411389031244
647,597.5338239766711
648,598.2375069944575
649,599.2469450365927
650,599.6792768063153
651,600.9628395808006
652,601.5819324387998
653,601.9691150996032
654,602.8671061703392
655,603.5549222397909
656,603.8074641154248
657,604.7845867151109
658,605.4602367351897
659,606.2775758697977
660,606.9940467308745
661,607.1010720515193
662,608.3270134366626
663,608.5022742842966
664,608.8027804264577
665,608.9472267369558
666,609.7522959308288
667,611.1411786062862
668,611.7501170990474
669,611.9289816794083
670,612.1447743096458
671,612.4304363730944
672,612.624003742211
673,613.2383796457991
674,613.7266688231639
675,614.3522831505732
676,614.9939901436979
677,615.8824336105198
678,616.1461327467658
679,616.8244456936716
680,617.123351859863
681,618.3523714536423
682,618.9215683388791
683,619.3521083152326
684,620.3096459551005
685,621.2399647157611
686,621.6488848303337
687,622.0912777969602
688,622.8118203427921
689,623.617890694418
690,623.617890694418
691,624.4126474040592
692,625.1120391206814
693,625.6583386736855
694,626.365906851195
695,627.001051353282
696,627.4061656151378
697,628.1032443990468
698,628.1032443990468
699,628.4924539869537
700,629.4784338475389
701,629.8931937934499
702,630.3065537265644
703,630.9180610571325
704,630.9180610571325
705,631.4878285332944
706,631.7211697103396
707,631.9581228777364
708,632.1441518598493
709,632.9217187688253
710,633.1890029885941
711,633.5626925647987
712,633.8119110811482
713,634.5126660438339
714,635.3392649586856
715,636.7141730177547
716,637.2714661762144
717,637.2714661762144
718,638.0095531689497
719,638.5387209218408
720,638.7301372747214
721,638.8472908279914
722,640.3795219282981
723,641.1419669478867
724,641.3974121537634
725,642.0371363258914
726,642.9858797103561
727,643.3164246722997
728,644.2987524138623
729,644.9534441083352
730,645.6424305378324
731,646.216025165474
732,646.8663659454439
733,647.2367309252296
734,648.0692305607203
735,649.0057742528497
736,649.5568766819698
737,650.8953756037514
738,651.5904987451339
739,652.4931994079489
740,652.4931994079489
741,653.1299196407742
742,654.0285156149073
743,654.8509721023945
744,655.7543788461368
745,656.1684816970387
746,657.3857521805899
747,658.8486555559095
748,659.2069797011653
749,659.7031463413266
750,659.9854556280011
751,660.1706818804021
752,660.5216285758092
753,661.1044575827357
754,662.4060567042718
755,664.02143185061
756,664.8091267508173
757,665.3815710157269
758,666.1964099799721
759,666.1964099799721
760,666.8297280279081
761,667.0761277679716
762,667.3295840426924
763,667.7109720476149
764,668.3342552745727
765,668.7839236565111
766,669.3108533414688
767,669.7586297366198
768,670.9789050615215
769,671.5403943043823
770,672.7522943858274
771,673.8382804250989
772,674.8545240143825
773,675.1308262990403
774,675.3941846285542
775,675.9887849594164
776,676.1703376201235
777,677.0886181852604
778,677.7353326505848
779,677.9547450137304
780,678.1061882401423
781,678.8132102425877
782,679.5340853997739
783,679.8830748168368
784,680.5990531426789
785,681.6342658423675
786,681.9948630487523
787,683.0965296776617
788,683.7854684337051
789,683.7854684337051
790,684.5201969577324
791,685.2979798231672
792,686.9746450524946
793,687.3673627443371
794,687.3673627443371
795,688.1987968238807
796,689.3156378080031
797,689.5601126377558
798,690.1910092253969
799,690.2965456382087
800,690.9694905681123
801,691.4000538845632
802,691.9033131490654
803,692.3041199942808
804,693.7363497927918
805,694.047622726699
806,694.047622726699
807,694.8137049207149
808,695.6990517195898
809,696.3761434425774
810,697.004734943108
811,697.984177695814
812,698.4493462693415
813,699.3129244441959
814,699.9842288426873
815,701.003791777079
816,701.4064189402043
817,701.8315169438089
818,702.7585923388912
819,703.0751859572113
820,703.7785467567584
821,704.9053129661189
822,705.3225269588174
823,705.5429707723387
824,706.0045877302243
825,706.943153469438
826,707.6393981447553
827,708.3791945789411
828,708.8176913833299
829,709.410524137634
830,709.9349749432852
831,710.9171792706354
832,711.7365336632035
833,712.5834848187238
834,712.8028046406141
835,713.0145217269552
836,714.3301756745543
837,715.7090860540162
838,716.0006912199224
839,717.0316792443301
840,717.2430164121228
841,717.9569683108266
842,718.6711894623969
843,719.1249257467126
844,719.6866273654201
845,720.0129786642464
846,720.1196406039256
847,720.7705010284936
848,721.1931514434208
849,722.0746572512151
850,722.9283542444838
851,723.2484903400577
852,724.557138471746
853,725.12175588782
854,726.134033322352
855,727.2788033790775
856,727.8852946014165
857,728.3716852718613
858,729.4005387439113
859,729.6354759072461
860,730.0524826517594
861,730.720387107111
862,731.5582116713755
863,732.8181567861145
864,733.228306703702
865,733.8550999406724
866,734.3691264768496
867,735.3007433088403
868,735.8498414394397
869,736.5014755020767
870,737.0855021254404
871,737.0855021254404
872,737.0855021254404
873,737.2741558003117
874,738.1976656667896
875,738.6066884679392
876,739.2573209436297
877,739.720868628104
878,740.1488497540641
879,740.5204792260622
880,741.4083094507143
881,741.6196191171387
882,743.14212086132
883,743.3978778503777
884,743.7803733333554
885,744.4150863665923
886,745.2462021641061
887,745.4793547330959
888,746.2974120237903
889,746.6301582353306
890,747.251311668376
891,747.251311668376
892,748.5082501229324
893,748.8861138073723
894,749.1449353570054
895,749.6834171926636
896,750.1208101229627
897,751.5870180540089
898,752.6076802707862
899,753.0214205465344
900,753.2865053043759
901,753.575945816846
902,753.7688507617594
903,754.5707756584281
904,755.5231402022623
905,755.5231402022623
906,755.64153955082
907,756.7079190165738
908,757.1313056080049
909,758.3186085853689
910,759.0889803995148
911,759.9428538888566
912,760.0681206717394
913,760.5601427518001
914,761.417915503753
915,762.2102518258986
916,762.5831560620849
917,762.9601886138695
918,763.6852384250536
919,764.3465501050229
920,764.6689217914447
921,765.5555317643525
922,766.2245549171482
923,767.0917477418577
924,767.5089179472266
925,767.9195435532291
926,768.4083126773846
927,768.8159874450694
928,769.2400906474476
929,769.6123349504362
930,770.1776718313486
931,770.7537980216056
932,771.1804523176149
933,771.5210550620816
934,771.7902587937309
935,772.746518113781
936,773.6791324462014
937,774.1565364365076
938,774.6096003592771
939,775.274779782468
940,776.073989340238
941,776.6050135059429
942,777.4065531765095
943,777.7685873573921
944,778.4462588631928
945,778.630932333272
946,779.9990664154326
947,780.2744283351491
948,780.5192461317918
949,781.4511853064325
950,781.9106708769641
951,781.9106708769641
952,782.1647886218714
953,782.374437958078
954,783.0442072665292
955,783.6043504955358
956,783.8761724235089
957,784.9565851410442
958,785.6218950814635
959,786.2219291152771
960,786.8186610134801
961,787.0227695316747
962,787.9039502852825
963,788.8981586011595
964,789.2904596421802
965,790.3766693437309
966,790.3766693437309
967,790.5806153742
968,791.5097728956805
969,792.122963662283
970,792.2846408990131
971,792.7571221838016
972,793.5358111831548
973,794.0826014562174
974,795.0000222841634
975,795.7725829425935
976,796.5369200795897
977,797.1331500223653
978,797.7282581203777
979,798.7838854760549
980,799.4637737464527
981,800.0227738110787
982,800.603756503734
983,801.298533212029
984,802.0696191234697
985,802.0696191234697
986,802.576265418368
987,803.7581415015449
988,804.123853315169
989,804.8259595887378
990,805.4551310327279
991,806.0539152880499
992,806.6983019247357
993,807.744468928693
994,807.744468928693
995,808.6404048066605
996,809.154703829662
997,809.9968747236578
998,810.347416437958
999,811.0349841222526
1000,812.0771458797376
1001,812.3360175859772
1002,813.0226817165501
1003,813.5315134866964
1004,813.8514523279354
1005,814.90094536418
1006,815.7431280538389
1007,816.0549922504997
1008,816.513013111272
1009,816.7605530969252
1010,817.1145583239825
1011,817.8654551395135
1012,818.5372503806785
1013,819.0922069106898
1014,819.5486428710594
1015,820.9442464140895
1016,821.5111848758346
1017,822.3534465784667
1018,823.0280852384436
1019,823.8321543546421
1020,824.3860929666553
1021,824.6567720130372
1022,824.868872138979
1023,825.0624857164187
1024,825.2836079595157


==> data/sample_20_11_0.25.csv <==
,0
0,0.0
1,0.0
2,0.0
3,3.2794403367794303
4,6.489892442401546
5,8.568076923328467
6,10.333728754419116
7,12.984462612231582
8,15.851774535852911
9,18.10726447679233
10,20.12962225551957
11,22.019491829437655
12,23.6698467667021
13,25.301742180317092
14,27.603182775832817
15,29.340917598604896
16,30.6684020465869
17,32.45337897514317
18,34.27715420783568
19,35.71977084438573
20,37.201759996822936
21,38.86265534342838
22,40.434986647156926
23,41.87915970574038
24,43.55847579240882
25,44.885610323202805
26,46.69474435104123
27,48.313925645951876
28,49.997964903014044
29,51.992253690355234
30,53.55191178763762
31,55.491053928157385
32,57.2612719910862
33,59.0655759414165
34,61.0632481578841
35,63.21897302588171
36,65.00765665318197
37,66.25550007851926
38,67.79219381881549
39,69.6266312621604
40,71.05404564708046
41,72.67765101147785
42,74.34297219818453
43,75.83439784479143
44,77.64119685853197
45,79.61782151271527
46,81.34224154671516
47,83.55923905390738
48,85.14676501764224
49,86.57490454915293
50,88.37843872758764
51,90.26267691534757
52,91.8762726332163
53,93.77253524148192
54,95.36652663797003
55,97.39116178435458
56,98.98413845240944
57,100.60357859713118
58,102.30170982297193
59,104.14518148926095
60,106.01422233825058
61,107.63965072220485
62,109.19339757121588
63,110.5879941610543
64,112.31701286464951
65,112.78403126143944
66,113.30683113319506
67,114.62077250446927
68,115.11705559026878
69,115.97523529682849
70,116.50712521832517
71,117.28564800322036
72,118.70225298900132
73,119.44517900673482
74,119.97959374954193
75,120.78536608141471
76,121.1311585843664
77,121.81166781952547
78,122.79763753804639
79,123.77019817076462
80,124.35128208897478
81,124.71932134838892
82,125.39927462331514
83,125.95157389863725
84,126.587453233362
85,127.04033624228461
86,127.95210363169058
87,128.91189050875815
88,129.50020307981853
89,130.03195655136693
90,130.74551138584883
91,131.25664810149527
92,131.84438453573327
93,132.70443506614896
94,133.38996161074414
95,134.26910666280304
96,135.29485952929525
97,136.18198950336222
98,136.6048922726772
99,137.71224052443466
100,138.58886549475434
101,139.0191915340023
102,139.54822240901603
103,140.1003630731976
104,140.868765291476
105,141.36224608554465
106,142.33670126957537
107,143.3613077258912
108,144.1143610030511
109,145.04337966041086
110,145.7182417937323
111,146.1351167972977
112,147.13409083331277
113,147.58139272370002
114,148.47999010202344
115,148.763683014137
116,149.2545900723151
117,150.38499581023052
118,151.1103681631465
119,151.841520103076
120,152.99245739546237
121,153.7829174571195
122,154.39126111861893
123,154.88605557344255
124,155.78944879702328
125,156.50390442695377
126,157.15058168544613
127,158.3218945184629
128,158.66083283165793
129,159.40790580004645
130,160.20082180609478
131,161.10035034126017
132,161.81012131049744
133,162.66944584301058
134,163.258554082405
135,164.0851129173488
136,164.7525255238141
137,165.15584332169075
138,166.24083146011088
139,167.20571922417878
140,168.458717711706
141,169.68139486838064
142,170.3889544931831
143,171.2315610342486
144,171.84989280711108
145,172.54798075626329
146,173.09975351188953
147,173.94959335460985
148,174.5470465017084
149,175.52430458182903
150,176.55630015230096
151,177.3773500511833
152,178.5170094747509
153,179.33597308813836
154,180.1786395016873
155,180.74465790217886
156,181.62056452298955
157,182.70619330565356
158,183.64925843361863
159,184.34786399078695
160,185.5605920195318
161,186.402984758347
162,187.00495787131973
163,188.08503989258665
164,189.01423502558998
165,190.12268225781116
166,191.16639147201263
167,192.13576922550521
168,192.98750491899295
169,193.78915472299317
170,194.68156824871966
171,195.32821524771663
172,196.46032618865058
173,197.38344766021052
174,198.06688076984037
175,198.92878531848376
176,199.4755714564903
177,200.35750840824497
178,201.31978135855064
179,202.13979619978358
180,202.716823953376
181,203.44296479852414
182,203.9600796292039
183,204.98524820639946
184,206.0502315174096
185,206.72393134668042
186,207.53694383040602
187,208.34646788259323
188,209.0424012704519
189,210.21835235947066
190,211.21629553639954
191,212.15297129713107
192,212.8317256846808
193,213.57158022149838
194,214.5156317740741
195,215.90891236632788
196,216.61157249853778
197,217.4946604935516
198,218.08908397214185
199,219.17399106595695
200,220.08248911319464
201,220.92903748814783
202,222.1118944012748
203,223.14869759279208
204,223.81564339280243
205,224.47014867152672
206,225.37416040000102
207,225.92204481275462
208,226.62507603939247
209,227.5895176045792
210,228.43747469670444
211,229.3589726246325
212,230.28522908099404
213,231.63561806330068
214,232.13586131573038
215,233.08747226819315
216,233.5306110068801
217,234.08289676547162
218,234.98726030889443
219,235.84216742969147
220,236.70193986548574
221,237.33552724035445
222,238.82862144616905
223,239.56353730862693
224,240.23613044357938
225,241.03607085918028
226,241.68867641509138
227,242.71571726441852
228,244.1745656511289
229,244.8260340472794
230,245.3750445307941
231,246.19042109228945
232,247.1298176987704
233,248.25382446121347
234,249.11803566194084
235,249.71880800055948
236,250.72000466744188
237,252.1429101328045
238,253.35957485839754
239,254.3650944187255
240,255.44352809827228
241,256.22908198884124
242,257.19460432192585
243,257.99582937622074
244,259.2975815519741
245,259.82287717061473
246,260.69804263638946
247,261.53499302034845
248,262.3964436281125
249,263.2465133236439
250,263.90866316064614
251,264.72212958493515
252,265.64187816495615
253,266.58239372257555
254,267.464162139171
255,268.3801608833721
256,268.78222157354463
257,269.0342196445657
258,269.36238715216734
259,269.71868643649105
260,270.09220985687296
261,270.7212021703643
262,271.0353326165974
263,271.1865965609162
264,271.35176745128786
265,271.5997481021179
266,272.16271002330245
267,272.5782345763462
268,272.86342009217725
269,273.12167933593287
270,273.473882807155
271,273.73431016497295
272,273.9689750672644
273,274.1425771165262
274,274.486958327228
275,274.7402036608369
276,274.94064515708334
277,275.3507798355889
278,275.97853227134283
279,276.21300461141647
280,276.90018359645745
281,277.8012912413093
282,278.204569500122
283,278.5594030201882
284,278.8844453201401
285,279.1999680903604
286,279.7285114219265
287,279.91842401857696
288,280.25621002661086
289,280.5579835970913
290,280.5579835970913
291,281.24488163354124
292,281.8100404847908
293,282.4108410431978
294,282.61653787618604
295,283.0241354502871
296,283.2104252298212
297,283.5534711565139
298,283.98524887808946
299,284.27830579742306
300,284.65470246756786
301,285.21823113520963
302,285.65434905039524
303,286.0070851323948
304,286.63012300491357
305,287.3755796371043
306,287.5753340330427
307,288.4107456240483
308,288.7692457077987
309,289.06988451809974
310,289.64346316526513
311,289.9992556826011
312,290.22424371539654
313,290.9772298530904
314,291.1103846464507
315,291.49465499382296
316,291.97368297352966
317,292.4382274845511
318,292.82609474395736
319,293.10113518907133
320,293.232357182861
321,293.7770299801728
322,293.9672715402759
323,294.45398437170326
324,295.1680125923126
325,295.48946638595635
326,296.47951291864337
327,296.77632001098226
328,297.1048221582182
329,297.4030960315452
330,297.6986022987236
331,297.9706668135449
332,298.50070319516186
333,299.0637655728511
334,299.2250832112499
335,299.5333240505739
336,299.8200901644521
337,300.2645206017743
338,300.50796592091507
339,301.04800319424896
340,301.32986714114844
341,301.5349152935666
342,301.7649193067121
343,302.01318413971455
344,302.18430876018317
345,302.4984172487497
346,302.98804230685425
347,303.39258505746784
348,304.05956438145614
349,304.21210062131263
350,304.5539685044722
351,304.9310597642617
352,305.24145675802765
353,305.52399747528887
354,305.7063569626286
355,306.1752171300726
356,306.5985328342457
357,307.006170439654
358,307.5858817814865
359,307.7668004987486
360,308.2041100353308
361,308.57703887538116
362,308.7587527527588
363,309.29748182981984
364,309.4949149094431
365,309.66074743876726
366,309.9146177458282
367,310.2850688934567
368,310.53051001749975
369,311.02286683056036
370,311.46017249147974
371,311.84286526810337
372,311.91705754849977
373,312.40808131434903
374,312.561158011183
375,312.8537452318712
376,313.0299299756693
377,313.23013358157834
378,313.39244652654304
379,313.5693242389831
380,313.81265021786453
381,314.25477520555233
382,314.7066559221897
383,315.0924554573517
384,315.43907062759115
385,315.5528321783305
386,315.7027982305989
387,316.1950063488114
388,316.3617197000718
389,317.02426960368336
390,317.160529992188
391,317.36239992986003
392,317.49451847392453
393,317.70247505338943
394,318.22827042047936
395,318.89758007271104
396,319.32245584933304
397,319.70447868966664
398,320.1756576676556
399,320.53578978681793
400,321.1173825670301
401,321.4229166238373
402,321.70369653656087
403,321.95893688468504
404,322.13691639352055
405,322.8962914635099
406,323.4742571221006
407,323.9656139055447
408,324.5318596402305
409,325.11323832746626
410,325.2073819476889
411,325.6166501488545
412,325.96014708134913
413,326.31961021306336
414,326.61642194520067
415,326.84021687543566
416,326.8879018759837
417,327.05954116300916
418,327.59556449866665
419,327.6836909792247
420,328.22893613093413
421,328.5271488719403
422,329.05184623172227
423,329.2663156624129
424,329.5094981770819
425,329.6661540123241
426,329.88787296677447
427,330.0796405814513
428,330.4227604220202
429,331.01749774809207
430,331.44612610024257
431,331.6168738898665
432,331.9813307468315
433,332.1295167987338
434,332.4147675683028
435,332.589230776906
436,332.9177956294639
437,333.47323581279
438,334.07078153743686
439,334.27161557395345
440,334.64793328786016
441,335.1120196875878
442,335.42322993360847
443,336.0214166957727
444,336.2436669250919
445,336.51844778745607
446,336.8708870976123
447,337.11455882576655
448,337.5955691912789
449,337.9908726206762
450,338.1983759530881
451,338.40833268101386
452,338.75988198376933
453,339.115810013793
454,339.3739482350929
455,339.81533999318515
456,340.10280722918725
457,340.73575550748853
458,341.2487741257734
459,341.38445556711685
460,341.7391315200882
461,342.131828741179
462,342.4035225499587
463,342.4035225499587
464,342.7233519626359
465,342.91283786319127
466,343.1136712045881
467,343.37003223107223
468,343.9319608418811
469,344.38242309678765
470,344.724538978581
471,345.1447402597661
472,345.39346329118735
473,345.90467411161825
474,346.49996895379354
475,346.8609395146833
476,346.96903660311534
477,347.1971639938351
478,347.6901419268449
479,348.0115329665575
480,348.19106500879604
481,348.37741135249837
482,348.60790559394866
483,348.8762722488091
484,349.04853633652795
485,349.41723758854636
486,349.5468698812941
487,349.7028338212276
488,350.33389954763095
489,350.75686178129484
490,350.92737808908385
491,351.08693306859107
492,351.34843952342396
493,351.60039311853546
494,351.84376820316965
495,352.2295577955121
496,352.5837143011655
497,352.6600217280349
498,352.96570778394255
499,353.75683866471667
500,353.9723346061462
501,354.18849572463506
502,354.64047541939783
503,354.8518621090237
504,355.25380137314625
505,355.62148779773264
506,356.14495889093257
507,356.52962401712165
508,356.6954069625411
509,357.151256582916
510,357.6308267236054
511,357.86634285526986
512,358.0997873377038
513,358.3267492915046
514,358.6028410069645
515,358.9165337943094
516,359.0952268144921
517,359.3180508859826
518,359.67688640218915
519,359.88299412759153
520,360.17196045388755
521,360.60652162902625
522,361.2034592168016
523,361.36823668508976
524,361.49575937612514
525,362.10315705370385
526,362.2559203097198
527,362.5543572288435
528,362.7313790784972
529,363.0676390988693
530,363.2286090909244
531,363.52360386302223
532,363.70506716692614
533,364.00203271302996
534,364.2362401395832
535,364.53327568459497
536,364.8092307401941
537,364.9213630266522
538,365.264149343483
539,365.72662598206546
540,365.87446394304436
541,366.0591337305346
542,366.2697702909737
543,366.4865967146904
544,366.7339117366949
545,366.92064178027124
546,367.14767106190817
547,367.5406657535044
548,367.87743610524217
549,368.3673199538458
550,368.64513629299194
551,369.02227075831996
552,369.58753380133237
553,370.0552063116626
554,370.53187527130956
555,370.84157089183316
556,371.2829447659149
557,371.88546341877435
558,372.2599677585522
559,372.4063989312916
560,373.0170375444095
561,373.2660515958261
562,373.46731030390237
563,373.7914814136801
564,374.13698246946433
565,374.76107033589403
566,374.858488724679
567,375.3203225430786
568,375.6353975474761
569,376.02664299829854
570,376.27382426668044
571,376.5523571299867
572,376.9310930506608
573,377.3792266174025
574,377.9036713550547
575,378.09540381218534
576,378.3728526813808
577,378.51581088482055
578,378.9711636139619
579,379.22675819498784
580,379.4615251838002
581,379.7422067274939
582,380.4004698616493
583,380.8990359978353
584,381.0278745282619
585,381.2947259803978
586,381.48361737051385
587,381.720279312522
588,381.85390037865466
589,382.04598653114806
590,382.24636904998147
591,382.4661383216581
592,382.6230438233205
593,383.0386313659947
594,383.2221367656341
595,383.4283160182921
596,383.61339890611055
597,384.2173542283351
598,384.71422260154174
599,385.00636415958684
600,385.27338652469496
601,385.5907672978197
602,386.09040151019923
603,386.41981855276765
604,386.54680477514773
605,386.72697157839696
606,387.0425422686809
607,387.23959672209673
608,387.4803988205226
609,387.63273679051207
610,388.3081007709962
611,388.4684423406524
612,388.88248733224174
613,388.98927946257544
614,389.18155717823964
615,389.63278255815396
616,390.26113685208554
617,390.4868754565679
618,390.90854050330597
619,391.04431465039
620,391.2150396865963
621,391.5770589423751
622,391.8029789005532
623,391.9868077795308
624,392.5187720214709
625,392.7130213444553
626,393.1215307349181
627,393.27454141777014
628,393.4806939421268
629,393.85232320692523
630,394.1595356075123
631,394.324045557024
632,394.78076832019076
633,394.9673544605629
634,395.9495719243016
635,396.2751609621106
636,396.57145363075034
637,396.73630052356765
638,396.89913143802397
639,397.2647984974698
640,397.77574922133016
641,398.165394024352
642,398.29599152366364
643,398.52113920539784
644,398.90708820927125
645,399.49886776473716
646,399.6215058475426
647,399.7231745404178
648,399.9865512654456
649,400.35728707790844
650,400.763479987424
651,401.13156616263103
652,401.2962054697637
653,401.67238954614703
654,402.00036097636087
655,402.26768524694455
656,402.9917401913788
657,403.4091893748715
658,403.6649974527138
659,404.04674896792733
660,404.2441066717744
661,404.66041915761014
662,404.96536619694314
663,405.28559295597256
664,405.42213473975545
665,405.83042526264694
666,406.1968947380347
667,406.4005649783653
668,406.7348088939903
669,407.1811916586754
670,407.4747848165179
671,408.1292240911111
672,408.33854203681346
673,408.6838190624107
674,409.3030207581945
675,409.7054194712531
676,410.0471833064956
677,410.539751695598
678,411.68019212359513
679,412.23792618321175
680,412.4962124127337
681,412.99659928550017
682,413.15116035133525
683,413.35036614284644
684,413.57803499628943
685,413.89379864885615
686,414.24938149740336
687,414.441240718105
688,414.9015519363935
689,415.43921814069915
690,415.6816885211641
691,416.0161350918976
692,416.32240950106853
693,416.49509168285647
694,416.61404607467557
695,416.9129871168094
696,417.19828113767574
697,417.54340531362794
698,417.54340531362794
699,418.0004713307837
700,418.2002079886844
701,418.46442738969864
702,418.87562364208105
703,419.4159361266371
704,419.82854517032104
705,420.5645105883149
706,420.5645105883149
707,420.8681689143403
708,421.00792588294496
709,421.5061561099172
710,421.9990384231475
711,422.131162000497
712,422.33457588855225
713,422.6001421752411
714,422.9772605472134
715,423.21630656044516
716,423.46900809331765
717,423.7336671255046
718,424.17789989400325
719,424.4767537832925
720,424.9173424998529
721,425.38760045647376
722,425.66314305314626
723,426.0603085325238
724,426.36862146307357
725,426.5805254706214
726,427.0179732054333
727,427.47651245552845
728,427.92667530018343
729,428.24911679338294
730,428.9639254458945
731,429.1898321476098
732,429.64323804720095
733,429.9350209490528
734,429.9350209490528
735,430.5456318850822
736,430.9055443600854
737,431.1071302467274
738,431.5927367391945
739,432.0402377120744
740,432.5600915968629
741,433.0924336078782
742,433.5200902799623
743,433.9441254541075
744,434.3175982951819
745,434.7196844154907
746,435.0161054638991
747,435.2092899739056
748,435.51799159686806
749,436.1287537116292
750,436.55992461099606
751,437.33296310447224
752,437.54172651447243
753,437.9535052576105
754,438.15815584213004
755,438.29665579415524
756,438.8051869458147
757,439.0443769934216
758,439.297411569388
759,439.5994486332638
760,439.95936354504994
761,440.4453939769404
762,440.62277434707283
763,440.8333869703027
764,441.29594129561417
765,441.7935541821756
766,442.2633656689301
767,442.84900803445
768,443.0528533051855
769,443.32895248665966
770,443.56017479687836
771,443.77108492152183
772,444.05939215858336
773,444.2522205029674
774,444.6793256016064
775,445.06962382548164
776,445.2031864730754
777,445.36665350662923
778,445.5040226858214
779,446.0065566303832
780,446.37896329658486
781,446.97950694409445
782,447.1056245295782
783,447.34841570958343
784,447.5206552195923
785,447.86614804499806
786,448.3057595558588
787,448.5756402187273
788,449.19139141269625
789,449.47983809236064
790,449.85291987006786
791,450.1183263890198
792,450.39467370037727
793,450.86807573091903
794,451.46930997570144
795,451.59231026536645
796,451.78783601645046
797,452.33775251217196
798,452.57637425841006
799,452.8954593346133
800,453.51150128776254
801,453.7887344385141
802,454.0607114874668
803,454.2479437126527
804,454.93611201598924
805,455.0972066740254
806,455.31121311785665
807,455.8597242858494
808,455.8597242858494
809,456.3874987147934
810,456.564689079094
811,457.0113367605283
812,457.4384999730898
813,457.64836227224475
814,457.9889139282708
815,458.2307198023758
816,458.44613448506135
817,458.66320286344217
818,458.81709431614956
819,458.9747816787858
820,459.33065848612006
821,459.9693770378297
822,460.4889652760595
823,460.73922237265816
824,460.9730357699198
825,461.40290296445556
826,461.7452179867088
827,462.04143607678026
828,462.46036195132746
829,462.79575083372737
830,463.16576251477693
831,463.48572140970657
832,463.8893261078275
833,464.2875249413993
834,464.5747941214555
835,464.7887524181873
836,464.9397997324343
837,465.21934332542577
838,465.5638759400861
839,465.7326505727372
840,465.8902684537131
841,466.61747012644366
842,466.8451516092843
843,467.04565857051165
844,467.31086896761883
845,467.5681075829083
846,467.91038447876537
847,468.18984151382426
848,468.31850105806126
849,468.40510376617976
850,468.64125481233924
851,469.03004545933044
852,469.3437477100007
853,469.5415125634434
854,470.09311693465935
855,470.424146960343
856,470.87062996071336
857,471.2458265174458
858,471.42454386205935
859,471.779805023427
860,471.9732409242497
861,472.1443841121609
862,472.6937907175572
863,473.1412349704541
864,473.3002647377906
865,473.557329558614
866,473.77778344899934
867,474.3251237104558
868,474.76704885126173
869,475.1895001764412
870,475.59227878028076
871,475.79702832827104
872,476.2873289829137
873,476.76559882895043
874,477.3271794431045
875,477.6880044027938
876,478.14020576496324
877,478.5910575880039
878,478.983835702909
879,479.4598871428514
880,479.6710339233433
881,480.2158009333251
882,480.69659019440724
883,480.9912809590069
884,481.2114714548417
885,481.58463034919725
886,482.0385768575309
887,482.24553817906343
888,482.4365655541016
889,482.9598991536939
890,483.2560672398296
891,483.3995250831651
892,483.6066533084888
893,483.7546710562148
894,484.2119095336372
895,484.61604129363195
896,484.9302256551932
897,485.28214111893175
898,485.56687452463154
899,485.78987501434483
900,486.14724056236054
901,486.5325779123708
902,486.8551410248821
903,487.3383791096268
904,487.54073830068944
905,487.6726302748324
906,487.8105834667079
907,487.99085994805966
908,488.156346012244
909,488.3030617136416
910,488.8093875985634
911,489.2907731182454
912,489.86633407664186
913,490.00056370719267
914,490.28790012264017
915,490.5620135723281
916,490.97182526715017
917,491.5620214999067
918,492.01478924136853
919,492.3050413694098
920,492.46720200450125
921,492.8298238002054
922,493.2283690554681
923,493.450994713842
924,493.71563525973727
925,494.2157847766022
926,494.46872983367956
927,494.8551559519621
928,494.99108383446253
929,495.19009889116603
930,495.38852881926033
931,495.53571537400876
932,495.85278723138543
933,496.1084609363992
934,496.2891629148924
935,496.44597236339376
936,496.5876777502681
937,496.896855157529
938,497.3868831008273
939,497.6161454815747
940,497.76733469409555
941,497.9358142302688
942,498.1731399291204
943,498.37368616730816
944,498.58789062370977
945,499.7383227681894
946,499.8073791738014
947,500.1280555746045
948,500.393587581622
949,500.5909089256435
950,500.71976208180183
951,501.1844463895678
952,501.41852904787476
953,501.78446633553085
954,502.1727090408297
955,502.6356881143744
956,503.0648320484821
957,503.18667574818767
958,503.3361864475152
959,503.71548855133017
960,504.03544239857627
961,504.3204141279615
962,504.57813366359306
963,504.7412708292488
964,504.9607129893986
965,505.16039562104027
966,505.59218633811895
967,505.59218633811895
968,506.1650904224822
969,506.68298089657117
970,506.9775119254772
971,507.2012119444923
972,507.38028133698873
973,507.71169998479553
974,508.0689694259481
975,508.48055907101786
976,508.8535573327589
977,509.3480898466215
978,509.5856406382462
979,509.85052862475015
980,510.17853503969855
981,510.68028484944386
982,510.92833138201394
983,511.1058780310838
984,511.3513075893443
985,511.9296031358143
986,512.3401808056153
987,512.5407814158626
988,512.7465749388647
989,513.160815130876
990,513.6646448596982
991,514.1556439411005
992,514.3062035324904
993,514.5813244736488
994,514.9400711879066
995,515.0932656228849
996,515.5895426507834
997,515.8219266779254
998,516.0467198105764
999,516.4459744702283
1000,516.7714215595519
1001,517.0784992926181
1002,517.2234170777211
1003,517.4369359299014
1004,517.6273246456456
1005,518.0473199731834
1006,518.3399029229984
1007,518.4894501624734
1008,518.8025428049992
1009,519.1256649096355
1010,519.4914121489691
1011,519.6647390820185
1012,520.0449660178713
1013,520.6291356656816
1014,520.9210281876328
1015,521.369245725153
1016,521.5195986030694
1017,521.8633191631606
1018,522.5920408389227
1019,522.7838484513752
1020,522.9581559036924
1021,523.1745361527392
1022,523.5761579505161
1023,523.8133224843257
1024,524.1565330863889


==> data/sample_20_11_0.25_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,3.1635698289612266
4,5.42329884716626
5,7.127744209567152
6,9.309342480570802
7,10.879626016373056
8,12.71079725382624
9,14.382038443089627
10,15.677839018249122
11,16.233415982535796
12,16.628802457932263
13,17.323406104014886
14,18.368685658275368
15,19.84407177981515
16,21.509691375367186
17,22.836333570819384
18,23.256561312590765
19,23.85008676341644
20,24.95767827281285
21,26.14577168986268
22,26.97141025406727
23,28.061921711059277
24,29.436094660913902
25,29.926819621592735
26,30.402832798481437
27,30.979876097028473
28,31.54712691823728
29,32.49809635344466
30,33.97119024354531
31,35.68081447769941
32,36.66785854567753
33,37.556552288733435
34,39.13737345989706
35,40.19979205742358
36,40.94527041721345
37,42.03065952772401
38,43.38987388335959
39,44.067671795060974
40,44.89582409757132
41,45.816140890237776
42,46.8327215327673
43,47.446202009034685
44,48.33070962032048
45,49.253951586657685
46,49.54036299969116
47,49.74017176945201
48,51.43348383323854
49,52.173189883811496
50,52.319146846700434
51,52.94308186291852
52,53.18801292837503
53,53.744738619643144
54,54.41785645962652
55,55.72720622695023
56,57.535246653134706
57,58.57600337323729
58,59.09849192773993
59,59.86806806990179
60,60.470276314899266
61,62.6742878024319
62,63.23252586739795
63,64.56782214385427
64,65.35202798897215
65,66.61509494220444
66,68.03242362076534
67,70.04445762448306
68,70.88560823079442
69,71.43943599029565
70,71.87702996593134
71,73.23352134573271
72,73.66665969254683
73,74.65859407948048
74,75.52789912736192
75,75.76874173914987
76,76.85858636211395
77,77.6329755353423
78,78.21662612774392
79,78.76708708124445
80,80.3097234119423
81,81.41374116746357
82,82.31154058007003
83,83.11706609323619
84,83.58106824783873
85,85.13577295025632
86,85.98349004376558
87,86.62528121333942
88,86.94647742164321
89,87.77811329247706
90,88.94785927934004
91,90.38375129133662
92,91.15128241777965
93,92.50457246533297
94,93.17536149033086
95,93.88883928980825
96,95.43566231857801
97,96.090720002946
98,97.3570396860525
99,97.84575761396297
100,98.57336690586884
101,99.45043585230978
102,100.29817038357857
103,101.01595914942799
104,102.1066030394761
105,102.99664312208822
106,103.8322898098576
107,104.60627579073139
108,105.3885247243151
109,105.72858997117919
110,106.03651586849071
111,107.14194172898189
112,107.85884154319736
113,108.92594657621541
114,109.72995026678174
115,111.03780385761895
116,112.07499858853366
117,113.03682397513914
118,114.08694560122083
119,114.70698478456659
120,115.96842040919375
121,116.35643068120189
122,116.96968034884091
123,117.94475807484972
124,118.4737768064427
125,118.86137507372457
126,119.47254820181595
127,120.50605808549088
128,121.33246801302937
129,122.64146300328291
130,123.52758359997873
131,124.35120682869164
132,125.59710084488265
133,126.86856597879012
134,127.67075929624971
135,128.5391598531441
136,129.41650927645986
137,129.87443639889628
138,130.20835225181318
139,130.49077778699873
140,130.92011479951142
141,131.4347240678451
142,132.19372603884963
143,132.39588946024637
144,133.49714537666176
145,133.75085556377903
146,134.11938346710514
147,135.38387445620725
148,136.3493721289272
149,136.85907105655605
150,137.65028920470905
151,138.1846646668461
152,138.64632861019632
153,139.6131998292592
154,139.91305776502253
155,140.9519089906161
156,141.21302234613356
157,141.42059305171398
158,141.93156968272618
159,142.41859953885245
160,142.96090526840953
161,143.84306686623498
162,144.80631492418155
163,146.39227963941124
164,147.41701793731977
165,148.12166900476828
166,148.64941957760817
167,149.47523938515133
168,150.44336277343754
169,151.02870702286663
170,151.9492126687465
171,152.3863341105634
172,153.37256257455758
173,154.04203104283948
174,154.804529745575
175,155.98265398710177
176,156.80330908682282
177,157.6983002181363
178,158.9842226890292
179,159.94727137025004
180,160.7399869193379
181,161.63458618456568
182,161.89923926951175
183,162.2525257042146
184,162.95713187446196
185,164.07913779537355
186,165.46927477570324
187,166.4452828802553
188,167.402769187479
189,167.67984838789596
190,167.9654954286468
191,168.93996172771068
192,169.64262965574216
193,170.81150020799686
194,172.50842166374133
195,173.2689210554371
196,173.68287212540832
197,173.80082000407677
198,174.81603345329177
199,175.75590218460297
200,176.47530127641235
201,177.2185146105902
202,177.92008247020294
203,179.53221756121664
204,180.34327792900845
205,180.72950606095577
206,181.01939380755948
207,181.6900533448122
208,182.22902958392334
209,182.82377125253075
210,184.08153887357975
211,184.33935464574498
212,184.86181722624704
213,185.61750409405082
214,186.29736154896767
215,187.24070833793527
216,188.06962150590374
217,188.38359223268174
218,189.12722299574497
219,189.8114737897111
220,190.75098049972829
221,191.00272246172992
222,191.78503041249843
223,192.95417320407475
224,193.49394441676085
225,194.08964648765087
226,195.20473484021423
227,195.9785657465465
228,196.55847834265924
229,197.01759529332801
230,197.73398766893374
231,198.69781984975052
232,199.3409579100506
233,200.27750318520143
234,201.63282383698066
235,202.01987888225665
236,203.2022475529355
237,204.03265921963583
238,204.4760389120727
239,205.7647269139464
240,206.3308190334604
241,206.58668243779135
242,207.36385780435256
243,209.04886133240547
244,209.76014874372262
245,210.98668262223578
246,211.81551545909565
247,212.61071103402705
248,213.71717660904082
249,214.41220734646376
250,215.17147407465418
251,216.1184264597668
252,217.21336020474618
253,218.08073322016767
254,218.95227508388228
255,219.41628127799203
256,220.16399421628935
257,220.16399421628935
258,220.16399421628935
259,221.20780081861375
260,222.17313896070695
261,222.17313896070695
262,222.89547494021653
263,223.48590025969006
264,223.6323540943425
265,223.93495855490409
266,224.04460950161533
267,224.9417708055317
268,225.07072888328145
269,225.31434873177759
270,225.31434873177759
271,226.3881215343083
272,226.6813524735178
273,227.11503309639866
274,228.2077327003371
275,228.4343570277853
276,228.64019733402483
277,229.3800172133055
278,230.06338051766912
279,231.0410469784535
280,231.510631782448
281,231.72507460586684
282,232.2788709457778
283,232.76974158913117
284,232.76974158913117
285,233.04110243377318
286,233.87030757561752
287,234.06095375707227
288,234.49747963381637
289,234.95949088947629
290,235.91046467940404
291,236.17904713412054
292,236.47985345264493
293,236.7943755603979
294,236.95861191066538
295,237.05511261828156
296,237.47070575624215
297,237.99360282584152
298,238.60865621523118
299,238.86057307033678
300,240.17036551151372
301,241.2930983897903
302,241.7173745858375
303,241.85488955517985
304,242.11768102706952
305,242.54550276485506
306,242.93189221745124
307,243.33175002409644
308,243.5712749853306
309,243.5712749853306
310,244.6129281665013
311,245.1664556645043
312,245.1664556645043
313,245.1664556645043
314,245.43198197851638
315,245.90537203111293
316,246.06147593008836
317,247.77426776380162
318,248.1628644379469
319,248.30559399184753
320,249.40931724089023
321,250.2946297777693
322,250.78256878814597
323,250.99501793315454
324,251.22313758235174
325,251.8068764717378
326,251.8068764717378
327,251.8068764717378
328,252.68158894988946
329,252.9355703849104
330,253.31669876713968
331,253.8209717907639
332,254.02991700177571
333,254.65847823011586
334,255.18962516006914
335,255.71108540191318
336,256.2127683940148
337,256.9978965928339
338,257.2685673567336
339,257.2685673567336
340,257.2685673567336
341,257.43827071362347
342,257.68381314266895
343,257.68381314266895
344,258.205033317021
345,258.61650140334393
346,258.61650140334393
347,259.21602233411056
348,259.21602233411056
349,259.65399101933536
350,260.237351582036
351,260.43736777873113
352,261.5239011889555
353,262.02666800015106
354,262.3134173140146
355,262.3134173140146
356,262.561755873874
357,262.561755873874
358,262.561755873874
359,262.561755873874
360,262.77179200748117
361,262.9035522929677
362,263.96501124199256
363,264.40230389972805
364,264.7168865618137
365,265.4754758076586
366,265.63138005534364
367,265.87310882236204
368,266.4366234345294
369,267.4162697487523
370,267.91467881441986
371,268.36469816929275
372,268.5992010930565
373,268.8592496807106
374,269.5384874169689
375,270.08690000607186
376,270.08690000607186
377,270.328397812911
378,270.488245302735
379,270.488245302735
380,270.488245302735
381,271.1272631665306
382,271.4242444105033
383,271.6500249563295
384,272.21841044058846
385,272.7201596181058
386,272.9173111990202
387,273.0852990854106
388,273.44465270086545
389,273.9489391986302
390,274.1498705996564
391,274.5920458790678
392,274.8709853625753
393,275.45292226063594
394,276.8056954678699
395,278.11137460796397
396,278.22844390227834
397,278.22844390227834
398,278.88522001688773
399,278.88522001688773
400,279.5490521150978
401,279.7538171041563
402,280.545012249518
403,280.7472661776064
404,280.7472661776064
405,281.12127870849497
406,281.3987510463377
407,281.64153505844047
408,282.33766230758084
409,282.9088376021999
410,283.2474402007147
411,283.37133911664483
412,283.8137757936807
413,284.41149278185696
414,284.94324367148096
415,285.1993750789801
416,285.7709117570847
417,286.2396049829351
418,286.53858618126344
419,287.0055037887015
420,287.0055037887015
421,287.60795640834806
422,288.35703303880956
423,288.50543983509266
424,288.6806338249017
425,289.213062476534
426,289.49608918536757
427,290.05336546721503
428,290.74487730232966
429,291.04158258238965
430,291.4386628754778
431,291.4386628754778
432,291.9309522744817
433,292.31390363286954
434,292.690675305427
435,293.11417232804564
436,293.3849185996013
437,293.8059613438753
438,293.8059613438753
439,293.9222297379557
440,294.7771042637225
441,295.36310433352037
442,295.49263386544567
443,295.9206328015657
444,296.17448990010195
445,296.33783122706035
446,296.33783122706035
447,296.4986063462851
448,296.690013125461
449,296.95257441432943
450,296.95257441432943
451,297.22950651540657
452,297.6678705955072
453,297.79778707565987
454,297.79778707565987
455,298.3040172374604
456,298.3040172374604
457,298.5683878163845
458,298.5683878163845
459,298.98545220717784
460,299.1055078896227
461,299.4178131053577
462,299.4178131053577
463,299.6468107000585
464,299.6468107000585
465,300.13612985916376
466,300.63676376289334
467,301.0731408311402
468,301.8469900794351
469,302.32597710757545
470,302.32597710757545
471,302.56569163063034
472,303.2491186939672
473,303.68506471107
474,303.92912057120276
475,304.3517787071452
476,305.25000054447025
477,305.53314506372305
478,305.74842165936633
479,305.8957063156513
480,306.3506596598551
481,306.3506596598551
482,306.3506596598551
483,306.3506596598551
484,306.944144385027
485,306.944144385027
486,307.65712702126245
487,307.85317771036836
488,308.0656603270837
489,308.244246737124
490,308.55264814769987
491,308.68349873517076
492,308.9496307729824
493,309.0698543951796
494,309.0698543951796
495,309.0698543951796
496,309.96776461349896
497,310.919601059663
498,311.6170626648021
499,311.6170626648021
500,312.18567985840207
501,312.48341758566886
502,312.48341758566886
503,312.80610622221207
504,313.1152095424896
505,313.72158129700244
506,314.0233628944074
507,314.32342853482453
508,314.96796397435645
509,316.26013312220346
510,316.8860011919706
511,317.4296431185011
512,317.71020280801326
513,317.71020280801326
514,317.71020280801326
515,318.24806701212844
516,318.24806701212844
517,318.64404475551635
518,319.17934649206984
519,319.17934649206984
520,319.17934649206984
521,319.91808476623453
522,320.66554175292816
523,320.8707847745845
524,321.1505449245073
525,321.26099465927484
526,321.26099465927484
527,321.9015482152281
528,322.1704968718123
529,322.1704968718123
530,322.1704968718123
531,322.6388550251571
532,322.75496194903883
533,323.4377186878758
534,323.4377186878758
535,323.6480742714337
536,323.6480742714337
537,323.6480742714337
538,323.9332921812666
539,324.34781178210403
540,324.5696286797721
541,325.0994548521309
542,325.3053425600543
543,325.3053425600543
544,325.3053425600543
545,325.8585298750787
546,325.8585298750787
547,325.8585298750787
548,326.2979771925723
549,326.75191562864666
550,327.19249287103986
551,327.19249287103986
552,327.19249287103986
553,328.26562630031776
554,328.5554734134781
555,328.75453849731105
556,329.09960742535293
557,329.55128962392405
558,329.7806971957476
559,330.2566665344799
560,330.2566665344799
561,330.2566665344799
562,330.2566665344799
563,330.4191815562442
564,330.7538868881935
565,330.7538868881935
566,331.2161578368019
567,331.3314550250484
568,331.8641033712009
569,332.3828262667357
570,332.9195181051168
571,333.0544632750628
572,333.0544632750628
573,333.35894087692816
574,333.5923226380205
575,333.7506914429429
576,334.4172037556089
577,334.67376361006427
578,334.67376361006427
579,335.35916541230995
580,335.35916541230995
581,335.35916541230995
582,335.50481682450015
583,335.50481682450015
584,335.62832873865557
585,335.75262126843313
586,336.03010860732707
587,336.26559378879523
588,336.4181434774956
589,337.0587430049119
590,337.292040579027
591,337.41780915252025
592,337.41780915252025
593,337.41780915252025
594,337.84648970960285
595,337.84648970960285
596,338.10825576227955
597,338.9514032765197
598,338.9514032765197
599,339.0781420924594
600,339.21666167280114
601,339.3423678781577
602,339.8132017455402
603,339.98526521436895
604,340.8045700510846
605,341.0732187069529
606,341.45796416540674
607,341.45796416540674
608,341.45796416540674
609,341.79270839877285
610,342.19812856271125
611,342.19812856271125
612,342.4967782702337
613,343.2862563827074
614,343.49242225028433
615,344.3809789329213
616,344.3809789329213
617,344.58749043175874
618,344.795611949722
619,345.2500623362337
620,345.4639957470627
621,345.5895886592396
622,345.7944898377541
623,345.7944898377541
624,345.93329221236644
625,346.20012105913116
626,346.4510811908883
627,346.9729847395226
628,347.2188202915835
629,347.2188202915835
630,347.45967740471673
631,347.9773201004836
632,347.9773201004836
633,347.9773201004836
634,348.52237142475985
635,348.7602553628061
636,349.27062682417375
637,349.515261971704
638,349.515261971704
639,350.2516633464603
640,350.4952066086221
641,350.4952066086221
642,350.7513823538538
643,350.869168149858
644,351.71894042222385
645,351.81436909109493
646,352.3009413512089
647,352.52415507660936
648,353.3662408667834
649,353.64836223790314
650,353.64836223790314
651,353.9197679642714
652,354.5392445840938
653,354.8536248201959
654,355.12125380780265
655,355.12125380780265
656,355.9785777301836
657,356.34675585285095
658,356.6683521462122
659,356.91979222527954
660,356.91979222527954
661,357.2960959511954
662,357.8155110087277
663,358.10035940673924
664,358.33287381769804
665,358.7418247942257
666,359.23845395971034
667,359.40848991422786
668,359.40848991422786
669,359.5932594870241
670,359.97456867797086
671,360.29202061413605
672,360.68701842023944
673,360.9525784112303
674,360.9525784112303
675,361.208032740469
676,361.5117854614771
677,361.7634533333949
678,361.7634533333949
679,361.7634533333949
680,361.7634533333949
681,362.00791546153494
682,362.2383102852381
683,362.2383102852381
684,362.2383102852381
685,362.7800626663038
686,363.1154852706092
687,363.3569928329759
688,363.65023658889885
689,363.65023658889885
690,364.1388776407566
691,364.82900615881135
692,365.09549138917794
693,365.3680576456198
694,365.6585826082898
695,366.2606843725903
696,366.2606843725903
697,366.2606843725903
698,366.39744917397746
699,366.67395038425536
700,366.67395038425536
701,367.37936787870785
702,367.57864551441344
703,367.7750373595655
704,368.0718882160289
705,368.3148653881898
706,368.49969350030517
707,368.94258024740253
708,369.35245734600846
709,369.8277537242912
710,370.3099054162559
711,370.3099054162559
712,370.7919036201039
713,371.15913487246524
714,371.6932359186586
715,371.6932359186586
716,371.6932359186586
717,372.4141511656457
718,372.4141511656457
719,372.54230432978017
720,372.54230432978017
721,372.54230432978017
722,372.54230432978017
723,372.54230432978017
724,372.54230432978017
725,373.08751714312007
726,373.3160548746263
727,374.44317365144724
728,374.44317365144724
729,374.8957057572339
730,374.8957057572339
731,375.46747602049
732,375.68035375986346
733,376.17311873079075
734,376.42073680761644
735,376.57417951760823
736,376.57417951760823
737,376.7614166928694
738,377.6330733839956
739,378.212021760775
740,379.03462123247857
741,379.3305063454978
742,379.5779364748636
743,379.5779364748636
744,379.88015081364597
745,380.2368341925318
746,380.72358406789095
747,381.13723663000945
748,382.1327943730522
749,382.26883435473576
750,382.59279396558696
751,383.134068424206
752,383.85558019114666
753,384.14808397799305
754,384.45668187822105
755,384.6418550780582
756,384.82149437248216
757,384.82149437248216
758,385.1501782425306
759,385.1501782425306
760,385.1501782425306
761,385.1501782425306
762,385.3790255323434
763,386.16744869192433
764,386.16744869192433
765,386.16744869192433
766,386.4726577662098
767,386.70457350921504
768,386.70457350921504
769,387.6908416658549
770,387.8973303379539
771,388.132950478047
772,388.132950478047
773,388.7639557707979
774,388.9614918280155
775,389.2849237820386
776,389.2849237820386
777,389.2849237820386
778,389.2849237820386
779,389.2849237820386
780,389.68443942682796
781,389.9884137884752
782,390.23164213983625
783,390.7012726652978
784,391.19224286997604
785,391.19224286997604
786,391.6161965218558
787,391.87688249646055
788,391.87688249646055
789,392.1104078561123
790,392.50259503948035
791,392.64726408471574
792,393.50036752310933
793,394.46251104300524
794,395.0040604421337
795,395.26924279738614
796,395.4634873573172
797,395.79480146317366
798,396.0880577147059
799,396.5624779379361
800,397.0627755939364
801,397.5850551298652
802,397.5850551298652
803,397.85601115875863
804,398.597385232336
805,398.597385232336
806,398.8552497012171
807,399.74886149991835
808,399.74886149991835
809,400.05656350109314
810,400.32849827950395
811,400.8586466720295
812,401.2536941030967
813,401.2536941030967
814,401.6862393780967
815,402.15433304511185
816,402.6092467981814
817,403.279880626081
818,403.279880626081
819,403.40942193421347
820,403.6020018266296
821,403.6020018266296
822,403.6020018266296
823,403.74779378286087
824,404.22656288555305
825,404.22656288555305
826,404.82282384993545
827,404.9589539711021
828,404.9589539711021
829,405.23358985155915
830,406.0217043075059
831,406.30834069966465
832,406.6263816094705
833,407.0975174807627
834,407.54948342737106
835,407.54948342737106
836,408.1479670309574
837,408.1479670309574
838,408.6503620883479
839,408.6503620883479
840,408.924826827679
841,409.3276435300571
842,410.29141201428536
843,410.82466378912085
844,411.1724222560342
845,411.54009525977915
846,411.54009525977915
847,411.9164201751216
848,412.43877779997877
849,413.41161384304644
850,413.63465407344586
851,414.4742152585818
852,414.8741194415046
853,415.2883554721366
854,415.4454949890038
855,415.4454949890038
856,415.4454949890038
857,415.88608097655816
858,416.3525443532106
859,417.1789222335398
860,417.47498285189783
861,417.609729562557
862,417.73068796685504
863,418.1623027813474
864,418.63356858169675
865,418.7651905807735
866,419.21410895909605
867,419.6682943392686
868,420.03400303233485
869,420.4846806446194
870,421.00274979664056
871,421.1935706695088
872,421.6741035221406
873,421.94555029528317
874,421.94555029528317
875,422.3687286816512
876,422.3687286816512
877,422.55982077881697
878,422.8219396605032
879,423.4146307993029
880,423.4146307993029
881,424.06046800518635
882,424.3503023129384
883,424.3503023129384
884,424.3503023129384
885,424.61698625630726
886,424.61698625630726
887,424.86261408779427
888,424.86261408779427
889,424.86261408779427
890,425.06218076712
891,425.5966044316109
892,425.7234846631879
893,425.87666198957396
894,425.87666198957396
895,426.1451878558365
896,426.1451878558365
897,426.1451878558365
898,426.3568489779159
899,426.8221384554746
900,427.10945707254604
901,427.10945707254604
902,427.373777360292
903,427.373777360292
904,427.867111435847
905,427.867111435847
906,428.390654458241
907,428.90499217407785
908,428.90499217407785
909,429.0441600175617
910,429.0441600175617
911,429.0441600175617
912,429.0441600175617
913,429.4413940059659
914,429.91509082603534
915,430.22469268235966
916,430.4918472986099
917,430.77055615310474
918,431.43556461657045
919,431.55615105866974
920,431.55615105866974
921,431.55615105866974
922,432.2954558464288
923,432.6998842448717
924,432.6998842448717
925,432.6998842448717
926,433.00695891300086
927,433.00695891300086
928,433.00695891300086
929,433.23071824231164
930,433.23071824231164
931,433.96634825991623
932,434.5224648570028
933,434.65550984342474
934,434.8641501295166
935,435.4103375575357
936,435.63769077948535
937,435.63769077948535
938,435.94214623042234
939,436.38688687089405
940,436.65781241856195
941,437.21467729355254
942,437.6084460758131
943,437.6084460758131
944,437.6084460758131
945,437.88647137519786
946,438.0183869729684
947,438.0183869729684
948,438.5070872934708
949,438.9035621218254
950,439.09942054860846
951,439.2925148499912
952,440.1564893960385
953,440.5175922310855
954,440.9294930588997
955,441.17118885335003
956,441.4070594597248
957,441.70956534213275
958,441.70956534213275
959,442.00324243955237
960,442.2732737139066
961,442.92554745011284
962,443.3458751733345
963,443.3458751733345
964,443.5474116381859
965,443.5474116381859
966,443.5474116381859
967,444.0246395128691
968,444.3938241709096
969,444.3938241709096
970,445.4927489860612
971,446.399688666768
972,446.6866829926709
973,446.6866829926709
974,447.3389392299632
975,447.5346784632413
976,448.1546616925067
977,448.43023629250257
978,448.64239133022704
979,449.0201159991877
980,449.3745646166391
981,449.3745646166391
982,449.9483154488224
983,450.47903393029384
984,451.40846282375577
985,451.40846282375577
986,451.40846282375577
987,451.821281664658
988,451.821281664658
989,451.821281664658
990,451.821281664658
991,452.0234103816857
992,452.23192529488597
993,452.5431952947446
994,452.8235135102121
995,453.12363980780356
996,453.3346131630833
997,453.3346131630833
998,453.60333425369515
999,454.2209478636645
1000,454.34548225433855
1001,454.34548225433855
1002,454.4892968468847
1003,454.4892968468847
1004,454.4892968468847
1005,454.63285569203265
1006,454.63285569203265
1007,454.63285569203265
1008,455.04911689482935
1009,455.1881131922598
1010,455.33234655504447
1011,455.33234655504447
1012,455.7844872929742
1013,456.0501404773569
1014,456.2336123834925
1015,456.46000527765466
1016,457.1522900908234
1017,457.58601930186444
1018,457.58601930186444
1019,457.7005172231713
1020,458.23252311482565
1021,458.74697444778894
1022,458.97174404764365
1023,459.4839118107517
1024,459.9533364568632


==> data/sample_20_11_0.3.csv <==
,0
0,0.0
1,0.0
2,0.0
3,5.129501435106801
4,9.607446202966871
5,13.24531129886285
6,16.197529512572274
7,19.45866660206758
8,23.53371683923062
9,25.633446449049984
10,27.987837312427047
11,30.87289347094
12,33.35828823547833
13,37.200413664886426
14,39.534530080505824
15,41.80226606495389
16,44.70076818055365
17,46.82239368713224
18,49.55365879494256
19,52.12021468116768
20,54.307636894774646
21,57.27462489360023
22,59.39882843349378
23,61.98628889444531
24,64.74968122509952
25,66.9340438552252
26,68.99143093052332
27,71.42455464663064
28,73.6322703587725
29,75.71204738417484
30,79.07561293824922
31,81.47947649386799
32,83.68613845849286
33,85.81094245279573
34,88.10121069263828
35,90.07427647588868
36,92.68843709121526
37,94.950442389036
38,97.01133463754616
39,98.77944204208202
40,100.88470608159548
41,102.12233934766996
42,104.06357834439378
43,105.88083135237753
44,108.01026309854883
45,110.38283864951913
46,112.27364854347313
47,114.15849548328995
48,116.4424372762405
49,119.2254787853769
50,121.06926887832472
51,122.85180604916177
52,125.49113680370712
53,127.32947102274834
54,129.44545558332538
55,131.2640621477048
56,133.85665408431032
57,135.81742671643582
58,138.07846263062547
59,140.65637578674304
60,142.47257416588926
61,144.59354999089845
62,146.44101666098408
63,148.06555831208033
64,149.67183543687375
65,151.42441970882138
66,152.0942900130808
67,153.2028251590692
68,153.9920206881682
69,155.0169370161022
70,157.00368830304348
71,157.5622131015829
72,158.27591301216873
73,158.89919547590205
74,159.62337374978154
75,160.05296712397714
76,161.96217804646616
77,162.59463984611983
78,164.1877667006662
79,164.87191026938177
80,165.9426759334419
81,166.70124331710423
82,167.35955420041148
83,168.61778693099208
84,169.2776529976384
85,170.04234048368897
86,170.90321669697667
87,171.56800098252933
88,172.44697288612605
89,173.06529383114486
90,174.9173072874999
91,175.64926804736973
92,177.0297843902854
93,177.7082651061745
94,178.40931178887666
95,179.60100629021485
96,180.64015050456595
97,182.52444697733793
98,184.27011341872992
99,185.0180413740313
100,185.64304624479075
101,186.41069264252846
102,187.40403430875986
103,188.0670303116325
104,190.0714196056718
105,190.79165497598524
106,191.53329585836298
107,193.47975808653567
108,194.98205998247172
109,196.30952941470258
110,196.96180296405322
111,197.6967287904763
112,198.37416919318025
113,199.33997291386794
114,200.04880300397522
115,201.59871223766416
116,202.3374487383589
117,203.2268479735844
118,203.93792183905563
119,205.3212019272281
120,206.10324649220092
121,206.8073512815243
122,207.77927158574485
123,208.52932650659864
124,209.24391268426126
125,209.8765186737885
126,210.89010296856904
127,211.41221275643844
128,213.34328763746853
129,213.55860221840538
130,214.1153441782682
131,214.50678381821484
132,215.04109313217904
133,215.45337115527815
134,215.6658098254687
135,215.86627407495286
136,215.86627407495286
137,216.48064021139868
138,216.48064021139868
139,217.05313147353536
140,217.23281060666554
141,217.69624751626674
142,217.69624751626674
143,218.33320584737498
144,218.73461319176045
145,219.10602407571997
146,219.7045481728569
147,219.7045481728569
148,219.7045481728569
149,220.10287337726908
150,220.2870898316291
151,220.2870898316291
152,220.2870898316291
153,220.2870898316291
154,220.2870898316291
155,220.719859149406
156,220.719859149406
157,223.00130430582522
158,223.268329312997
159,223.662481783544
160,223.8512052640382
161,223.8512052640382
162,224.63894690607194
163,225.4482692125285
164,225.4482692125285
165,225.6582442641192
166,225.848032708123
167,226.06486436160722
168,226.06486436160722
169,226.6810408542849
170,226.6810408542849
171,227.73357266106933
172,227.9352941738602
173,228.33891295041047
174,228.5562089079976
175,228.5562089079976
176,228.5562089079976
177,228.5562089079976
178,229.0195826794784
179,229.22525563517684
180,229.4328741242748
181,229.4328741242748
182,229.4328741242748
183,229.6413706005594
184,229.83011505691442
185,229.83011505691442
186,229.83011505691442
187,230.22562143167744
188,230.42986311625197
189,230.87052006158606
190,231.0728409645547
191,231.29133130451237
192,232.39072782430722
193,232.5906793095644
194,232.99969815218438
195,233.20769438046244
196,233.20769438046244
197,233.20769438046244
198,233.78225229515482
199,233.78225229515482
200,235.3956822740558
201,235.5911368844777
202,236.02299538704733
203,236.23060997818476
204,236.23060997818476
205,236.40516285074077
206,236.59663452585136
207,236.7776135032283
208,237.8786673158445
209,237.8786673158445
210,238.06982603625224
211,238.25241025945138
212,238.25241025945138
213,239.57629928613642
214,239.57629928613642
215,240.0188153767552
216,240.76124018267842
217,241.15043723356249
218,241.15043723356249
219,241.5330628431725
220,241.74488633647897
221,241.95055734739367
222,242.56142772832573
223,242.9568292804616
224,243.15906845684103
225,243.5588189340956
226,243.74361878510544
227,244.39787505311324
228,244.39787505311324
229,244.57337967789812
230,245.50620417518294
231,245.50620417518294
232,246.11799246708748
233,246.89605691286405
234,246.89605691286405
235,247.55676481324653
236,247.55676481324653
237,247.7418703147599
238,248.64251541685508
239,248.90193628059734
240,248.90193628059734
241,249.44387841067132
242,249.67294286378598
243,249.67294286378598
244,249.9039135968231
245,250.8335393949629
246,251.40105612558082
247,251.60512449666234
248,252.12741742413897
249,253.33131959139024
250,253.5066472738813
251,254.23932514496747
252,254.47512777930942
253,254.7271126928444
254,255.1501349954107
255,255.41530660780236
256,255.41530660780236
257,255.77969946113294
258,255.77969946113294
259,256.3173668302387
260,256.71492687914673
261,256.71492687914673
262,257.1500919888225
263,257.5929622144961
264,257.78301405273817
265,258.35122857205613
266,258.55374405555455
267,258.55374405555455
268,258.91519114771324
269,259.28228362020707
270,259.67114035868144
271,259.67114035868144
272,259.87332224961415
273,259.87332224961415
274,260.0689418712399
275,260.0689418712399
276,260.7218752760999
277,260.7218752760999
278,261.79268309871065
279,262.54761560763615
280,262.72311858876526
281,262.93703294980156
282,263.3788726386746
283,264.6534607777925
284,265.4277337426073
285,266.84956564273045
286,267.0645444884935
287,267.43642022044526
288,268.15393807058945
289,268.660524105002
290,268.660524105002
291,268.660524105002
292,268.8623007958883
293,269.67997722288976
294,270.240350281606
295,270.8249576314259
296,270.8249576314259
297,270.8249576314259
298,272.70474850847074
299,273.2843813132244
300,274.1981425949553
301,274.6349458198316
302,275.03437250884247
303,275.22392927473953
304,275.4016303659499
305,276.51480122560764
306,277.811073984395
307,278.00565760859433
308,278.37561923768965
309,278.75854541825095
310,278.75854541825095
311,279.7868331018907
312,279.7868331018907
313,280.9869770880446
314,280.9869770880446
315,281.1842292561968
316,281.1842292561968
317,281.3838934065202
318,281.5545128117934
319,281.960327071536
320,282.41364437487437
321,282.41364437487437
322,282.41364437487437
323,282.6156683938771
324,282.6156683938771
325,282.6156683938771
326,282.79983387491507
327,282.99884473700575
328,283.1884904003528
329,284.05875219552996
330,284.05875219552996
331,284.05875219552996
332,284.05875219552996
333,284.90027317179295
334,285.111886878397
335,285.495595494369
336,285.8761501271364
337,286.86714734065936
338,287.2673043062276
339,287.4093585354995
340,287.7657760245007
341,287.7657760245007
342,288.2838312115219
343,288.49109965414624
344,289.0579769821603
345,289.51935799320523
346,289.92239355640805
347,290.1475396479012
348,290.59224812577753
349,291.00837500151596
350,291.4016131600214
351,291.4016131600214
352,291.4016131600214
353,291.4016131600214
354,292.5029942734749
355,292.7171010663595
356,292.7171010663595
357,293.4212244898951
358,293.78434220521933
359,293.9676986882647
360,293.9676986882647
361,294.3599515927042
362,294.55938667684376
363,294.7579681187854
364,295.14660328215695
365,295.5186366179264
366,296.4581837691315
367,296.4581837691315
368,296.672030335318
369,296.672030335318
370,296.672030335318
371,297.06804065490456
372,297.6446401418823
373,297.8980409924995
374,297.8980409924995
375,298.5066205874938
376,298.7164961757674
377,299.22551011039906
378,299.4322276707843
379,299.63151404266057
380,299.84677154102167
381,300.2898617553744
382,301.21269559568026
383,301.21269559568026
384,301.40908971751105
385,301.81164928032064
386,302.0119518753677
387,302.0119518753677
388,302.37277132040424
389,302.37277132040424
390,302.37277132040424
391,302.37277132040424
392,302.5724743088998
393,303.37524454396265
394,303.37524454396265
395,303.37524454396265
396,303.6409676701891
397,303.8462361249336
398,303.8462361249336
399,304.4790414625526
400,305.05216098156137
401,305.43026880786454
402,305.43026880786454
403,305.6385443522707
404,305.8488792970652
405,306.0102944956344
406,306.0102944956344
407,306.22410753628526
408,306.6224806916098
409,306.97604596807594
410,307.6914500158244
411,308.0895465726031
412,308.870261185041
413,308.870261185041
414,309.2555152108468
415,309.44245837148065
416,309.63444930270833
417,309.63444930270833
418,310.0420497817627
419,310.72188092851593
420,311.48802234627357
421,311.6666107496929
422,311.6666107496929
423,311.6666107496929
424,311.6666107496929
425,311.8592622504101
426,312.4392990471384
427,313.27459282578377
428,313.27459282578377
429,313.4823010258277
430,314.6727613122515
431,314.8667292837193
432,315.28495436569426
433,315.87519718282226
434,317.15723453323665
435,317.38116643399735
436,317.74977353725114
437,317.9641225765107
438,318.15662667138236
439,318.3587085780831
440,318.76726930733247
441,318.76726930733247
442,319.3461692947414
443,319.3461692947414
444,319.56887489517726
445,319.7828484212033
446,320.342029323686
447,320.5641259374438
448,320.5641259374438
449,321.1941666320182
450,321.1941666320182
451,321.40591390282714
452,321.74257035324024
453,322.15421111156405
454,322.5470362940198
455,323.4493033644907
456,323.65249812061546
457,324.5040671906552
458,325.3255529836721
459,325.48899850629414
460,325.48899850629414
461,325.48899850629414
462,325.68711646108034
463,326.26150478958203
464,327.18577432992566
465,327.7642111144028
466,328.1466925821307
467,328.3567190865101
468,328.78092215420094
469,328.78092215420094
470,329.151694835096
471,329.54524233097266
472,329.72567365583234
473,329.96720719043026
474,330.1610356944958
475,330.5447883753744
476,331.0953310502541
477,331.32352303260905
478,331.8942922876071
479,332.6816247447177
480,332.6816247447177
481,333.25596158874805
482,333.4615214336062
483,333.4615214336062
484,333.6723892307175
485,333.9120761504465
486,334.1024871622157
487,334.31564962579273
488,335.0546006202959
489,335.4831661398181
490,335.4831661398181
491,335.6637993405134
492,336.5251749714495
493,336.5251749714495
494,337.5657682165465
495,337.76640847960914
496,337.76640847960914
497,338.1566389550582
498,338.3870641271843
499,338.5736846799151
500,338.5736846799151
501,338.5736846799151
502,339.1328111410371
503,339.32728145185973
504,339.5082611872046
505,339.5082611872046
506,339.5082611872046
507,339.68882140383914
508,340.07333368170157
509,340.07333368170157
510,340.30755434516993
511,340.4901532691864
512,340.6955949432935
513,341.1653541744978
514,341.3699539511715
515,341.3699539511715
516,341.76042508581463
517,341.76042508581463
518,342.34243284289244
519,342.53467785180953
520,342.7143158933426
521,342.7143158933426
522,343.13158735429977
523,343.33098344723646
524,343.5017926235304
525,344.9048872810415
526,345.28885185112915
527,345.28885185112915
528,345.28885185112915
529,345.47431748701155
530,346.0703144457482
531,346.4746933883044
532,346.4746933883044
533,346.4746933883044
534,346.64841433286404
535,347.07084730703616
536,347.25367155927
537,347.45248223997817
538,347.82199012719116
539,348.42663105020574
540,348.8396643072986
541,348.8396643072986
542,348.8396643072986
543,350.4219082909458
544,350.4219082909458
545,350.81945388282816
546,351.0196375635778
547,351.60053684278085
548,352.14436735797807
549,352.5677782647912
550,353.14730748860006
551,353.8333584518444
552,353.8333584518444
553,354.04731208500107
554,354.26390468075994
555,354.26390468075994
556,355.18849072893033
557,355.61720978724344
558,355.8103897400416
559,356.19046950628814
560,356.3894754803161
561,356.595848951675
562,357.62275075853074
563,357.83445328132296
564,358.78219605605085
565,358.96744529224566
566,359.1460254561822
567,359.1460254561822
568,359.1460254561822
569,359.7702230585087
570,359.94633949656145
571,360.13801462993604
572,360.31813013092426
573,360.5158631354219
574,361.1019116919901
575,361.1019116919901
576,361.55132527403714
577,361.9896287984463
578,362.4082882967104
579,362.4082882967104
580,362.57112179872496
581,362.57112179872496
582,362.57112179872496
583,362.57112179872496
584,363.1799991801455
585,363.4113956298672
586,363.4113956298672
587,363.4113956298672
588,363.60774677660737
589,363.8103047422459
590,363.8103047422459
591,363.8103047422459
592,363.9828828834864
593,364.5667200501553
594,364.5667200501553
595,364.5667200501553
596,364.7783122747752
597,365.9797745186478
598,366.17706059308296
599,366.3643718058935
600,367.3151183240494
601,367.73029929272525
602,367.9238733107973
603,367.9238733107973
604,368.2951630612316
605,368.68575997276946
606,368.68575997276946
607,369.08952079495964
608,369.5122690856314
609,369.76795537120825
610,369.97895339156
611,370.1832797186782
612,370.1832797186782
613,370.7358264330678
614,370.9438200246882
615,370.9438200246882
616,371.1567558328672
617,371.1567558328672
618,372.2656254983605
619,372.4404694027516
620,372.613740405338
621,372.613740405338
622,373.39911960558857
623,373.39911960558857
624,373.9698482743124
625,374.1749050173561
626,374.3470825102675
627,374.7293082170148
628,374.93687716108843
629,375.6343477687359
630,375.6343477687359
631,375.8295828795203
632,376.43520555612326
633,376.8340580682607
634,377.0247184630725
635,377.0247184630725
636,377.2165627592192
637,377.4295478541734
638,377.99927323616834
639,378.23661905708155
640,378.4506135986534
641,378.6379088009166
642,378.9785156551246
643,379.54790577969607
644,379.73295804016817
645,379.73295804016817
646,380.1430009372384
647,380.5229126625291
648,381.3298340494815
649,381.7325594919522
650,381.90312617350355
651,382.27172032955195
652,382.47700692393926
653,382.47700692393926
654,382.6769496402483
655,382.6769496402483
656,382.89902432488833
657,382.89902432488833
658,382.89902432488833
659,382.89902432488833
660,383.0978679744434
661,383.64317463260284
662,383.64317463260284
663,384.9883882548438
664,385.60741728480644
665,385.7977353093159
666,386.00565413596723
667,386.40161622446874
668,388.02297472062503
669,388.2129852576487
670,388.2129852576487
671,388.2129852576487
672,388.6008919541681
673,388.8123065834665
674,389.00810345569414
675,389.3725278114439
676,389.5619487279596
677,390.1312781218879
678,390.2879487387323
679,391.058295368444
680,391.45302813292784
681,391.6610748456195
682,391.6610748456195
683,392.07606148490277
684,392.25668558929317
685,392.4406907011245
686,392.4406907011245
687,392.86597551824536
688,393.26283572050426
689,393.4739851906189
690,393.4739851906189
691,393.8468247068189
692,394.0594196406144
693,394.2545529881565
694,394.4194233868913
695,394.6418008438526
696,394.83297126429807
697,394.83297126429807
698,394.83297126429807
699,394.83297126429807
700,395.7814516257096
701,395.9919446502405
702,395.9919446502405
703,395.9919446502405
704,395.9919446502405
705,395.9919446502405
706,396.17215138162436
707,396.17215138162436
708,396.36439502550655
709,396.5546942816006
710,397.01383152902883
711,397.22777139012595
712,397.86479419435625
713,398.26304858279474
714,398.26304858279474
715,398.4609834978626
716,398.86740585996074
717,398.86740585996074
718,398.86740585996074
719,399.0509942291583
720,399.0509942291583
721,399.2545899177203
722,399.6673272352673
723,400.28281439673157
724,400.28281439673157
725,400.470448760657
726,400.77306663025945
727,401.16068364858876
728,401.36428447460514
729,401.57929639070596
730,401.76100685883637
731,401.976696994916
732,402.17330590119536
733,402.9238222997966
734,403.7618777747707
735,403.9637601284344
736,404.15434078519627
737,404.71921146298547
738,404.71921146298547
739,405.7989326220668
740,405.9814894010983
741,406.5892502123964
742,406.5892502123964
743,406.5892502123964
744,406.96132108934455
745,408.09668565165555
746,408.3053853034324
747,408.7098482215837
748,409.0872973892112
749,409.4844453654773
750,409.65095768367667
751,410.79733307587105
752,410.79733307587105
753,410.9563727236374
754,411.139117459114
755,411.5406627065137
756,411.5406627065137
757,411.79550290745567
758,411.79550290745567
759,411.98934378019686
760,412.8389514641297
761,413.0440565187142
762,413.42555207836574
763,413.6345970184737
764,413.8365730528816
765,414.44831620348475
766,414.67107568063136
767,414.67107568063136
768,414.8546428556747
769,415.3973204842406
770,415.3973204842406
771,415.5691728343296
772,416.1677634255162
773,416.6816381451601
774,416.6816381451601
775,416.6816381451601
776,416.8499501245079
777,417.0336948588509
778,418.0394980414496
779,418.25033801914805
780,418.67667307006843
781,418.67667307006843
782,418.85632300935185
783,419.06514940364167
784,419.2739972399777
785,419.2739972399777
786,419.2739972399777
787,419.4709751957756
788,419.63969435440896
789,420.53504278571774
790,420.7489044788613
791,421.1453002087328
792,421.1453002087328
793,421.5676558877979
794,421.96911194428037
795,421.96911194428037
796,421.96911194428037
797,421.96911194428037
798,422.3335894558989
799,422.545499980944
800,422.545499980944
801,422.545499980944
802,422.545499980944
803,422.7483611753534
804,422.94114641569524
805,423.3297946513647
806,424.52699614430264
807,424.90099286311363
808,425.11736266490936
809,425.11736266490936
810,425.2981904636746
811,425.51038125834475
812,425.9445700479687
813,426.9903935188596
814,427.1602086562922
815,427.87138065556536
816,428.06943947200205
817,428.5099515788822
818,428.5099515788822
819,428.9039420505677
820,429.1029899553163
821,429.3122519009431
822,429.5099322808178
823,429.5099322808178
824,429.96337407960857
825,429.96337407960857
826,430.412883976716
827,430.7711177587238
828,430.98770162462654
829,431.6422531551675
830,432.0406463038751
831,432.44343220716644
832,433.34682717177765
833,433.34682717177765
834,433.34682717177765
835,433.34682717177765
836,433.34682717177765
837,433.5550548483067
838,433.7777909311587
839,433.7777909311587
840,433.9676228791092
841,434.1680606758267
842,434.5321664927483
843,435.06050225298014
844,435.25800708014833
845,435.8316350718134
846,436.0206041157443
847,436.4154005775482
848,436.6382820239497
849,436.6382820239497
850,437.03043334752294
851,437.21541760224716
852,437.55836073075136
853,437.55836073075136
854,438.0382742582128
855,438.5764515234843
856,438.9570973087809
857,439.15212781839307
858,439.51506891885435
859,439.51506891885435
860,439.70062090954525
861,440.5919983243023
862,440.97940295285326
863,441.4020887642714
864,441.82248893026434
865,441.82248893026434
866,442.0366826518549
867,442.0366826518549
868,442.63494205164653
869,443.2440537728351
870,443.6322631411841
871,444.02424762921225
872,444.3797910476699
873,444.3797910476699
874,444.5763733110002
875,444.5763733110002
876,444.7743643246816
877,445.14827190606894
878,445.3301762941363
879,445.3301762941363
880,445.55023068621784
881,445.74142383411936
882,445.9572892116347
883,446.1768993964056
884,446.38245523283587
885,446.7498656354431
886,447.55936866426566
887,447.77544868252664
888,448.1511525798727
889,448.1511525798727
890,449.1931828771377
891,449.4095517262851
892,449.59889194709393
893,450.1360065180437
894,450.1360065180437
895,450.1360065180437
896,450.98573245111385
897,451.19590240410554
898,451.38789503417166
899,451.59340381961727
900,451.59340381961727
901,452.45623082743987
902,452.8455796420968
903,452.8455796420968
904,453.82926137300274
905,453.82926137300274
906,454.19882216945155
907,454.19882216945155
908,455.0675603448293
909,455.2646749467175
910,455.6255254459099
911,455.82244121026514
912,456.39258000836907
913,456.5773137252322
914,456.76874508980745
915,457.6404725681758
916,457.8449178777367
917,458.04113037103843
918,458.24714622527125
919,458.7755239412385
920,458.96660928335393
921,459.16476143092893
922,459.3713028441531
923,459.3713028441531
924,459.9256237311409
925,459.9256237311409
926,460.35512604078724
927,460.53019407371437
928,460.92088046101264
929,460.92088046101264
930,461.4928218755225
931,461.4928218755225
932,461.8556130613589
933,462.2020791270878
934,462.59613670807937
935,462.9590689336027
936,463.1438962729984
937,463.1438962729984
938,463.35217263927495
939,463.5275647200084
940,463.91392049825174
941,464.08963014109065
942,464.08963014109065
943,464.67759424884434
944,464.67759424884434
945,464.67759424884434
946,464.67759424884434
947,464.67759424884434
948,464.8450390391478
949,465.21886917523034
950,466.09329646695744
951,466.47159556555516
952,466.67667814733807
953,466.8928924709054
954,467.27699187743076
955,467.48602421342457
956,467.72061617288125
957,467.72061617288125
958,467.72061617288125
959,468.5449197175673
960,468.74643619853094
961,468.74643619853094
962,468.95731106969214
963,469.53056226916885
964,469.53056226916885
965,470.0742315658505
966,470.71521879188487
967,471.7241561713382
968,471.7241561713382
969,471.7241561713382
970,472.1139649815876
971,472.3137376692679
972,472.499683583356
973,472.6736716428828
974,472.8829708795407
975,474.73299385536774
976,474.95794871301996
977,475.58690850111833
978,476.321185581401
979,476.87968088834776
980,477.3075580615405
981,477.3075580615405
982,477.6885308057229
983,477.6885308057229
984,477.6885308057229
985,477.6885308057229
986,478.28178961637593
987,478.46048090147906
988,478.64683696082864
989,478.81249745724216
990,479.00167936090685
991,479.21493563077354
992,479.21493563077354
993,479.6143401141941
994,480.0274252118305
995,480.0274252118305
996,480.45404861480677
997,480.45404861480677
998,480.6725706539646
999,480.87366191362617
1000,481.2531781847045
1001,481.42059124449014
1002,481.625411962876
1003,482.06549880411956
1004,482.6054584584466
1005,482.78117612848035
1006,483.8948762853455
1007,483.8948762853455
1008,483.8948762853455
1009,483.8948762853455
1010,484.07124334297544
1011,484.26250568425456
1012,484.26250568425456
1013,484.26250568425456
1014,484.4443190514797
1015,484.62325602848694
1016,484.62325602848694
1017,484.83305110652145
1018,485.2543329111336
1019,485.79758347285696
1020,486.42348110514774
1021,486.66711766190895
1022,486.8527187565002
1023,487.38633481932783
1024,487.38633481932783


==> data/sample_20_11_0.3_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,1.6172527401720114
4,5.685118194737724
5,7.798047145261518
6,10.140279244543246
7,12.770554737648379
8,14.390404221427753
9,15.439920245505046
10,17.430192277545743
11,19.187569914445284
12,21.06553292566371
13,22.63208838121173
14,24.0450732885069
15,25.472124651747286
16,26.928958017840205
17,27.637173614126898
18,28.42527633086069
19,28.946063633896635
20,29.812883301931386
21,30.33411929385959
22,31.18610526882396
23,31.756823836372785
24,32.50650364372021
25,33.3167416127702
26,34.716613601524834
27,35.37861394022438
28,36.09951968511575
29,36.85620567920288
30,38.49172141955542
31,39.616855918394926
32,40.22939812005468
33,40.4196165089389
34,40.90150570906725
35,41.894978025895014
36,42.634143599900014
37,43.029084672894236
38,44.35359216392328
39,45.56410485111616
40,47.265932373386065
41,47.50185152956029
42,48.60996034482636
43,49.33684891709625
44,50.277429060307085
45,51.07794056791638
46,52.02686762573086
47,53.22677020810653
48,53.85268562146818
49,54.29556822912556
50,55.242679125731684
51,55.7019793173611
52,56.62360976804116
53,57.12893819347372
54,57.6748784781833
55,58.37935821734372
56,58.720626241506636
57,59.3842531804107
58,59.490816584047174
59,59.61754126384598
60,60.439997574987466
61,61.57312328483168
62,61.8096495000663
63,62.21190842383771
64,63.44788939468153
65,63.91022727004815
66,64.91173880515841
67,64.91173880515841
68,64.91173880515841
69,65.59346382724426
70,65.93486040223476
71,66.28152891852308
72,66.75099254220335
73,66.99609156662133
74,68.11881972187986
75,68.72003121561673
76,69.3960360295757
77,70.73016150156651
78,71.00710513904832
79,71.41910503649818
80,71.96114043403773
81,72.18196956842952
82,72.4346112920276
83,74.08320878270214
84,74.08320878270214
85,75.31924056253297
86,76.32535118128719
87,76.46782056979649
88,76.93905971657288
89,78.08289151833608
90,78.9733359326314
91,79.59286746253414
92,79.88823324165408
93,80.36359272647357
94,80.67747604239817
95,81.24702866028446
96,81.85424039439056
97,82.39987104871223
98,82.58459344597877
99,83.85479236765859
100,84.56130284659352
101,84.98328434392536
102,85.09982895505081
103,85.95354666470624
104,86.65998791304773
105,87.1401672236374
106,87.1401672236374
107,87.34979360896061
108,87.57377949669626
109,87.8323126141367
110,88.08077507600635
111,88.08077507600635
112,88.34855307582816
113,88.74954980809717
114,89.09160724278223
115,89.41200195149155
116,89.41200195149155
117,90.03493865351841
118,90.42550855546745
119,90.56573382909396
120,90.56573382909396
121,90.79582475273116
122,91.53248097770825
123,92.0378531491672
124,92.25817210975403
125,92.6776331315766
126,93.28070328775048
127,93.7676255070682
128,93.7676255070682
129,94.44870875016059
130,94.69573539755285
131,94.95685282077588
132,95.53242183228735
133,96.88102386781904
134,97.66789612014999
135,98.20726115761126
136,98.44772797269486
137,98.66112009629317
138,99.06292398906757
139,99.54965769648277
140,100.0915616596113
141,100.0915616596113
142,100.53627824399916
143,100.73701762845174
144,101.62835807804095
145,101.7655790563036
146,102.66681969178683
147,103.26095115712083
148,103.26095115712083
149,103.82237314203303
150,103.97669214450295
151,104.63539473501945
152,105.19816165457141
153,105.59926820174624
154,106.39383124344761
155,106.80827270197395
156,106.99042006670372
157,107.1524238435567
158,108.09557162301908
159,108.30159964460847
160,109.2078294822054
161,109.57854415790848
162,109.8283891161149
163,110.29844211422622
164,110.45651831604366
165,110.6608257927179
166,111.15044087414587
167,111.49324375030145
168,111.49324375030145
169,112.0789487493985
170,112.52130978399919
171,112.81017186034187
172,113.63098700831574
173,113.75792299679927
174,114.13069952733015
175,114.58611741576297
176,115.33233463723602
177,115.69871002203456
178,116.46979405943175
179,116.63848528593887
180,116.86356093134626
181,117.1125852537966
182,117.50216935714509
183,117.67699291228091
184,117.67699291228091
185,118.41696846159047
186,118.76508281298274
187,118.90117835958699
188,119.02418891443321
189,119.58271037288742
190,120.0624916651503
191,120.26054538997433
192,121.32499025287032
193,121.4824936534508
194,121.65479088931295
195,121.65479088931295
196,121.65479088931295
197,122.18085929993637
198,123.29624645541321
199,123.84141708369978
200,124.73034949053401
201,124.73034949053401
202,125.38868230930032
203,125.88722968474124
204,126.00282693023098
205,126.00282693023098
206,126.23774552134634
207,126.99064601553371
208,127.36500502659149
209,127.36500502659149
210,128.1659072728305
211,128.43790650824553
212,129.14109164698033
213,130.60639092497837
214,130.77699789515626
215,131.2605727424261
216,131.55398304836555
217,132.08625942507362
218,132.31487577546747
219,132.95640466428537
220,133.1975271892504
221,134.32469962353824
222,134.4575930846929
223,134.5703703253426
224,135.74328987061708
225,136.0878165811152
226,136.6582577152007
227,137.1113192602854
228,137.1113192602854
229,138.34918721917418
230,138.34918721917418
231,138.60833019033055
232,139.34532033013522
233,139.6114836512259
234,139.6114836512259
235,139.70723470238687
236,140.33746139999909
237,140.48494053322557
238,140.97232720876931
239,141.4296075513974
240,142.15115591386157
241,142.15115591386157
242,143.2317867558273
243,143.4151195929259
244,144.44753677353899
245,145.0113876522805
246,146.09534777353002
247,146.55379030339242
248,147.36106442250716
249,147.46773961609284
250,149.05233659335178
251,149.3006126244507
252,149.60666689322926
253,150.07083339416357
254,150.25671854833325
255,151.1196235845904
256,151.3398474862081
257,151.591844066188
258,152.1821731144619
259,152.1821731144619
260,152.51222068044203
261,152.51222068044203
262,152.83562929827735
263,153.4684536105437
264,153.9835835189804
265,153.9835835189804
266,154.52070579346443
267,155.18459097173275
268,155.966495905229
269,156.20561661473658
270,156.56999724807088
271,156.56999724807088
272,156.56999724807088
273,157.10635952349077
274,157.10635952349077
275,157.69476917721292
276,158.2034782696852
277,158.4502501321578
278,158.82354886166567
279,158.95412844898027
280,158.95412844898027
281,159.1897718206059
282,159.1897718206059
283,159.1897718206059
284,159.1897718206059
285,159.1897718206059
286,159.4766793980887
287,159.61402414928835
288,159.61402414928835
289,159.78427569372076
290,160.40785915827126
291,160.40785915827126
292,160.40785915827126
293,160.40785915827126
294,160.40785915827126
295,160.622954371277
296,160.622954371277
297,161.15421262915484
298,161.58302380208104
299,161.72008450006027
300,161.72008450006027
301,162.88959917297103
302,163.56110586796515
303,163.77129840834348
304,164.24507651806294
305,164.44606514496874
306,164.44606514496874
307,164.65402558982333
308,165.29606098003723
309,165.55112067740072
310,165.7290147215544
311,165.7290147215544
312,166.01392484236987
313,166.01392484236987
314,166.24228134417788
315,166.24228134417788
316,166.49771666192467
317,166.69849160247165
318,166.9933966146363
319,167.32175058793607
320,167.69247269719048
321,167.69247269719048
322,167.69247269719048
323,168.12222895142958
324,168.24370483377112
325,168.6862548214809
326,169.50667460484897
327,169.83225080285496
328,169.97873390727142
329,170.69500154072745
330,170.9943355423828
331,171.65894619594653
332,171.7984295711472
333,171.7984295711472
334,172.23237559165568
335,172.4154935781525
336,172.675461167827
337,172.88402438634316
338,173.0082901249052
339,173.270312937799
340,173.270312937799
341,173.51285939987883
342,174.05216382921716
343,174.46593715684816
344,174.85836113583807
345,175.19702324388987
346,175.19702324388987
347,175.19702324388987
348,175.64037015924384
349,175.7595120661173
350,175.95839334339863
351,176.28074740960227
352,176.69279323109902
353,177.09882773949664
354,177.09882773949664
355,177.65626239361447
356,177.65626239361447
357,177.89372360583937
358,178.49078611063118
359,178.62653394547377
360,178.62653394547377
361,179.19980303380146
362,179.19980303380146
363,179.45805941635962
364,179.6487126836417
365,179.940449809498
366,179.940449809498
367,180.47833792714204
368,181.14557921118063
369,182.00405882524518
370,182.2749380096946
371,182.43398031215628
372,182.7304854373121
373,182.7304854373121
374,183.07122377446748
375,183.70015630068727
376,183.89586868090285
377,184.1884861629019
378,184.3598648375484
379,184.6380184940475
380,184.6380184940475
381,184.91740095270214
382,185.36363562208254
383,185.6702022438936
384,186.52475322129823
385,186.52475322129823
386,187.1413147810385
387,187.66593016939717
388,187.66593016939717
389,187.91356649946266
390,187.91356649946266
391,188.20998297119152
392,188.20998297119152
393,188.38578784191787
394,188.5989807626858
395,188.5989807626858
396,188.5989807626858
397,188.5989807626858
398,188.93915524757136
399,189.19420298038708
400,189.61286037829618
401,189.61286037829618
402,189.85880369831716
403,190.09563739154783
404,190.41050894138138
405,190.96232121469512
406,190.96232121469512
407,191.58415447749877
408,191.85185361482172
409,191.85185361482172
410,192.20884702924928
411,192.20884702924928
412,192.4814130568759
413,193.01456191595148
414,193.323617685099
415,193.323617685099
416,193.5834355729566
417,193.73034395763486
418,193.9649997407672
419,194.45849223399526
420,195.49380179503376
421,195.72587140144745
422,195.95854517400997
423,196.4752359915853
424,196.4752359915853
425,196.7392158545726
426,197.12808392344965
427,197.35794431360623
428,197.9790824895502
429,198.2164937494124
430,198.4136940121137
431,198.94689942950492
432,199.45527333913506
433,199.7167083210504
434,199.7167083210504
435,199.7167083210504
436,199.92631908485788
437,200.48761684883902
438,200.48761684883902
439,201.24835052898757
440,201.5166092842869
441,202.1251151917484
442,202.5510602430833
443,202.79228735569922
444,202.92362942727925
445,203.49027580784764
446,203.49027580784764
447,203.87595592180588
448,204.0013011072126
449,204.19292814617506
450,204.413609345927
451,204.413609345927
452,205.19020113413293
453,205.6176577730971
454,205.84554911300182
455,205.84554911300182
456,205.95446937959977
457,206.55977385866854
458,206.86555663044592
459,207.36049388560355
460,207.4689635634922
461,207.67762338926255
462,207.9824392077165
463,208.1016924992713
464,208.38353046096398
465,208.5868410183703
466,209.23855481527806
467,210.0448123630306
468,210.29230548839504
469,210.5481481475027
470,210.5481481475027
471,211.86188808664457
472,212.19629619298593
473,212.6222363579668
474,213.2855839267032
475,213.8824889931865
476,214.47917493987697
477,214.47917493987697
478,214.72081324894444
479,214.72081324894444
480,214.8778353266187
481,215.6804130508327
482,215.6804130508327
483,215.6804130508327
484,215.9554458515817
485,216.4115924329184
486,216.66893945324455
487,217.03218121927347
488,217.30299501717226
489,217.59904009992653
490,218.01535287759717
491,218.01535287759717
492,218.01535287759717
493,218.44969764122115
494,218.63387902831437
495,218.89816706558167
496,219.3447339314902
497,219.60936303616413
498,219.7399368897853
499,220.97739047140325
500,221.85749408397868
501,221.9878280850875
502,222.11757530808214
503,222.45410892707372
504,222.63040491079772
505,222.92943955209142
506,222.92943955209142
507,222.92943955209142
508,223.19360372022865
509,223.19360372022865
510,223.3942165439215
511,223.8642296945787
512,224.17547407191847
513,224.3848778874034
514,224.9802191528557
515,225.3571941425477
516,225.54687388149486
517,225.54687388149486
518,225.77132218776296
519,225.77132218776296
520,226.03727465304274
521,226.03727465304274
522,226.59546966584222
523,226.89541308132942
524,227.48093766318274
525,227.48093766318274
526,227.48093766318274
527,227.6981195546262
528,227.6981195546262
529,227.6981195546262
530,228.0729997587642
531,228.68486095526436
532,229.20189960667818
533,229.44507959093772
534,229.72699846923783
535,229.72699846923783
536,229.72699846923783
537,229.92992292323962
538,229.92992292323962
539,229.92992292323962
540,229.92992292323962
541,229.92992292323962
542,229.92992292323962
543,230.10781455271004
544,230.10781455271004
545,230.33353162414238
546,230.62383988290816
547,230.62383988290816
548,230.84222007494185
549,230.84222007494185
550,231.32728816345562
551,231.70950334537292
552,231.9708352942276
553,232.4660505543252
554,233.32496404421653
555,233.32496404421653
556,233.32496404421653
557,233.7286448042439
558,233.9292176746293
559,234.16852667878624
560,234.5800739191307
561,234.5800739191307
562,234.5800739191307
563,235.65157283079947
564,235.94361620174217
565,236.2089638188781
566,237.22124464395307
567,237.95046725843991
568,238.16442143593304
569,238.961651416773
570,238.961651416773
571,239.23632866199577
572,239.23632866199577
573,239.60341301791703
574,239.71629707921443
575,239.71629707921443
576,239.71629707921443
577,239.97152330604044
578,239.97152330604044
579,240.3189692079506
580,240.3189692079506
581,240.3189692079506
582,240.72524456012374
583,240.72524456012374
584,240.97190331364612
585,240.97190331364612
586,240.97190331364612
587,241.21373946684062
588,241.66370124015913
589,241.66370124015913
590,241.92110212713456
591,242.08959803930247
592,242.33102993578694
593,242.33102993578694
594,242.60829069180994
595,242.74940350429102
596,243.0242990138904
597,243.5706592811407
598,243.5706592811407
599,243.5706592811407
600,243.88994866259108
601,243.88994866259108
602,244.1328811014625
603,244.27158924371525
604,244.57820252578367
605,244.57820252578367
606,244.89258025441814
607,244.89258025441814
608,244.89258025441814
609,244.89258025441814
610,244.89258025441814
611,245.04883101981062
612,245.30609138038227
613,245.62830635293994
614,246.5318673838117
615,246.73995101346335
616,246.73995101346335
617,247.18420049577261
618,247.32181303413972
619,247.32181303413972
620,247.47293067565641
621,247.72430960979455
622,248.189807915725
623,248.189807915725
624,248.36701655042847
625,248.9113800982506
626,248.9113800982506
627,249.1909667662967
628,249.4689959851718
629,249.72758916736134
630,250.1399588436253
631,250.1399588436253
632,250.37451817423684
633,250.63777321893863
634,250.63777321893863
635,250.80497265700927
636,250.80497265700927
637,250.80497265700927
638,251.15228637391283
639,251.42775406479095
640,251.42775406479095
641,251.6415274811406
642,251.77093645279328
643,251.77093645279328
644,251.77093645279328
645,252.052791045333
646,252.38667216278992
647,252.57950527267272
648,252.84774411746835
649,253.4485781722125
650,254.00924059493613
651,254.1588180338484
652,254.1588180338484
653,254.1588180338484
654,254.1588180338484
655,254.1588180338484
656,254.1588180338484
657,254.33306484692065
658,254.33306484692065
659,254.47669745599782
660,254.47669745599782
661,254.47669745599782
662,254.47669745599782
663,255.01882642786578
664,255.2550642545769
665,255.9027711854366
666,256.01165199057994
667,256.27737530885645
668,256.27737530885645
669,256.7532320215405
670,257.1931546089712
671,257.69292618590174
672,257.98952878378935
673,258.28071996419646
674,258.4011233761554
675,258.4011233761554
676,258.73139161814595
677,259.4190681284987
678,259.4190681284987
679,259.62894666041404
680,259.90312675969244
681,259.90312675969244
682,260.0592914415094
683,260.26559631594625
684,260.51286038940697
685,260.51286038940697
686,260.72459854733313
687,261.2266839138998
688,261.5963165276454
689,261.91908529072964
690,262.1485099951733
691,262.40759108303683
692,262.40759108303683
693,262.40759108303683
694,263.09127694881647
695,263.09127694881647
696,263.3227680311588
697,263.3227680311588
698,263.874014201219
699,263.874014201219
700,264.2802254217315
701,264.3811751679324
702,264.7078028599051
703,264.986069357859
704,265.0832840216603
705,265.45674867475884
706,265.93398268970947
707,266.0613378107813
708,266.312065937561
709,266.75795081130207
710,266.9191803403949
711,267.1494350916349
712,267.58349419721486
713,267.58349419721486
714,267.84760714846664
715,267.9606940733111
716,268.1819980756915
717,268.5881970140812
718,268.5881970140812
719,268.5881970140812
720,268.5881970140812
721,268.5881970140812
722,269.07512357666803
723,269.28585427681503
724,269.28585427681503
725,269.28585427681503
726,269.5985423361926
727,269.5985423361926
728,269.8769038613683
729,269.8769038613683
730,269.8769038613683
731,270.06724778241363
732,270.06724778241363
733,270.3675880200084
734,270.6518735195
735,270.6518735195
736,270.97834412396287
737,271.3864523800261
738,271.3864523800261
739,271.3864523800261
740,271.3864523800261
741,271.8574784133851
742,272.0871198188137
743,272.54757761502844
744,272.54757761502844
745,273.033043871964
746,273.2539108933542
747,273.5282325948441
748,273.70099272826235
749,274.0129816426874
750,274.0129816426874
751,274.0129816426874
752,274.0129816426874
753,274.0129816426874
754,275.13687018852426
755,275.4783910684947
756,275.63008682687166
757,276.1904732001197
758,276.85398546050976
759,277.05264634073416
760,277.78514751751305
761,278.24425850675595
762,278.60542740522516
763,278.92907373089986
764,278.92907373089986
765,279.2256473043055
766,279.5178799854437
767,279.5178799854437
768,279.8970974617414
769,280.25446487533884
770,280.25446487533884
771,280.25446487533884
772,281.1833499759921
773,281.3862543725626
774,281.60097152279354
775,281.9133668879707
776,281.9133668879707
777,282.40615064671704
778,282.6081435487011
779,282.6081435487011
780,282.84486462225556
781,283.1273190333868
782,283.39982926200554
783,283.6341464753164
784,283.6341464753164
785,283.6341464753164
786,283.9292980878116
787,283.9292980878116
788,283.9292980878116
789,283.9292980878116
790,283.9292980878116
791,284.363146401819
792,284.77151266824586
793,285.23692408513676
794,285.23692408513676
795,285.23692408513676
796,285.8300535571299
797,285.8300535571299
798,285.8300535571299
799,285.8300535571299
800,286.33186211316814
801,286.51554273803663
802,286.51554273803663
803,287.0638324526466
804,287.39264129204537
805,287.9523463222637
806,287.9523463222637
807,288.8202504117152
808,288.8202504117152
809,288.9583369797126
810,288.9583369797126
811,289.4730796330336
812,290.0753916472039
813,290.0753916472039
814,290.26433661174394
815,290.43318930399613
816,290.6250244418957
817,291.32942983255066
818,291.77707714872696
819,291.77707714872696
820,292.2591756620865
821,292.59144098670185
822,292.8248096166718
823,293.27890144243463
824,293.27890144243463
825,293.823678579413
826,294.3215039215591
827,294.58863431310783
828,295.12610888338685
829,295.75845511650937
830,296.3262244194931
831,296.3262244194931
832,296.63323047014376
833,296.7965462394945
834,297.2473007255625
835,297.4769855388306
836,298.1520153309227
837,298.1520153309227
838,298.9498157622401
839,299.1395076478419
840,299.1395076478419
841,299.6384055165767
842,299.85461125798435
843,300.5635829844604
844,300.79423227557857
845,300.79423227557857
846,301.29630900734827
847,302.1255944452947
848,302.26669554095577
849,302.8087930172176
850,303.02002948292466
851,303.02002948292466
852,303.1280158569319
853,303.1280158569319
854,303.1280158569319
855,303.31386682375944
856,303.31386682375944
857,303.5382526651154
858,303.5382526651154
859,303.8305528679101
860,304.273620121255
861,304.273620121255
862,304.273620121255
863,304.74384298530083
864,305.1516995398475
865,305.1516995398475
866,305.2968720577809
867,305.2968720577809
868,305.87395336755606
869,306.1054307517067
870,306.59509717146057
871,306.59509717146057
872,306.59509717146057
873,306.91552744496727
874,307.1443954520521
875,307.5788534886009
876,307.88156154303283
877,308.21326775396693
878,308.5101319178677
879,308.9441551865031
880,308.9441551865031
881,308.9441551865031
882,308.9441551865031
883,309.2698079826335
884,309.8080737859483
885,310.2375920911961
886,310.5271062755264
887,310.831439509344
888,310.9577380039461
889,311.9300624822087
890,312.43463094407855
891,312.43463094407855
892,312.63174850324066
893,312.91817183691956
894,312.91817183691956
895,313.18943579230597
896,313.18943579230597
897,313.82716359414815
898,313.82716359414815
899,314.3622188061273
900,314.739615938792
901,314.739615938792
902,314.739615938792
903,315.21491686139433
904,315.5526887629536
905,315.5526887629536
906,315.8712335518808
907,316.10732380625944
908,316.32952333464806
909,317.0595548550592
910,317.56702893970254
911,317.56702893970254
912,317.56702893970254
913,317.56702893970254
914,318.3253970232146
915,318.3253970232146
916,318.5677697005531
917,318.5677697005531
918,318.5677697005531
919,319.2804839757978
920,319.2804839757978
921,319.2804839757978
922,319.2804839757978
923,319.50072180023847
924,319.50072180023847
925,319.81419751586407
926,319.81419751586407
927,320.01488277178385
928,320.2619325316897
929,320.7954728290786
930,321.11438058749644
931,321.5414300411712
932,321.7980870251925
933,322.0674194234198
934,322.0674194234198
935,322.63768528449134
936,323.1174330983745
937,323.1174330983745
938,323.33558598847566
939,323.5194481111336
940,324.2447973628804
941,324.4986719922678
942,324.6362723347411
943,324.8940419890243
944,324.8940419890243
945,325.35743391235593
946,325.8268717732102
947,326.29232165489947
948,326.29232165489947
949,326.29232165489947
950,326.58872313667825
951,326.9782456028312
952,327.2626844387296
953,327.5134351652219
954,327.7390669732568
955,327.7390669732568
956,327.7390669732568
957,327.8983108069343
958,328.46795672923105
959,328.9579896034362
960,328.9579896034362
961,328.9579896034362
962,328.9579896034362
963,329.1254011453005
964,329.4572516225261
965,330.2281359573255
966,330.4492143523702
967,330.4492143523702
968,330.644515504148
969,330.91721781047437
970,331.1463273815654
971,331.3797039597731
972,331.97784117170846
973,331.97784117170846
974,332.20355181814836
975,332.3808742479108
976,332.65695387124714
977,333.33419937166275
978,333.48459595084853
979,333.79070286613813
980,334.0306237681513
981,334.38294615186385
982,334.53458975167587
983,334.7159016910931
984,334.7159016910931
985,334.7159016910931
986,334.7159016910931
987,334.7159016910931
988,335.1577721751167
989,335.6595701604174
990,336.203098497693
991,336.7330313116975
992,336.9249109276595
993,337.37443998011776
994,337.55728320892814
995,337.9909865612932
996,337.9909865612932
997,337.9909865612932
998,338.25758853249783
999,338.4294437028249
1000,338.92015984609
1001,339.32815186467906
1002,339.84018489029023
1003,340.0789434360946
1004,340.50733841341014
1005,340.50733841341014
1006,341.0114236239216
1007,341.39743182278664
1008,341.92948527048725
1009,341.92948527048725
1010,342.39216500796385
1011,342.7104697981939
1012,343.1994056703952
1013,343.1994056703952
1014,343.77145623352885
1015,343.77145623352885
1016,343.77145623352885
1017,343.9843607875889
1018,344.15089041946817
1019,344.46949139845003
1020,344.7623660714653
1021,344.86769331728124
1022,345.0821542183642
1023,345.31193373774795
1024,345.525394578477


==> data/sample_20_11_0.5.csv <==
,0
0,0.0
1,0.0
2,0.0
3,10.425072068319786
4,20.938243526894034
5,29.8166955647255
6,38.12809793931878
7,46.61673654237026
8,53.141462061590936
9,58.4542248982457
10,64.95112691201525
11,71.36191828100903
12,76.95979640289613
13,83.3181097115825
14,89.99143486471061
15,95.12546121451462
16,101.56821036734003
17,103.73795110054161
18,107.28809931787592
19,110.39226264168947
20,112.85297083914016
21,115.18192143353774
22,119.06501833936031
23,122.32023685387114
24,124.89630294708293
25,127.2981559926969
26,130.6699267369788
27,133.94677405903278
28,136.2761643745826
29,138.73577808165837
30,141.96728501843378
31,144.4274451113094
32,145.98273907807615
33,148.33322490699817
34,150.17619890139298
35,151.93726049674086
36,153.53512423197859
37,154.96154805028686
38,156.47148936630316
39,158.24709237761803
40,159.8174053402647
41,161.31221622339945
42,162.92043008814522
43,164.53005676508528
44,166.13174748248622
45,167.59791551256382
46,169.8067478773206
47,172.25871954362415
48,173.9239101583068
49,175.44467430735259
50,177.08031239321946
51,178.73360213237697
52,181.20283340866348
53,183.77311786459944
54,185.25084654947233
55,186.94215337640765
56,187.70345547892273
57,189.24670755351207
58,192.36366454062292
59,194.16450524005407
60,196.51105075751687
61,198.84732461211362
62,200.55459985121232
63,202.07963675612936
64,203.6348316685153
65,204.52056009127872
66,204.52056009127872
67,204.52056009127872
68,204.52056009127872
69,204.52056009127872
70,204.52056009127872
71,204.52056009127872
72,204.52056009127872
73,205.3010997206683
74,205.3010997206683
75,205.3010997206683
76,205.3010997206683
77,205.3010997206683
78,205.3010997206683
79,205.3010997206683
80,205.3010997206683
81,205.3010997206683
82,205.3010997206683
83,205.3010997206683
84,205.3010997206683
85,206.08993972602602
86,206.08993972602602
87,206.08993972602602
88,206.08993972602602
89,206.08993972602602
90,206.08993972602602
91,207.08140021881792
92,207.08140021881792
93,208.6053768495761
94,208.6053768495761
95,208.6053768495761
96,208.6053768495761
97,209.52562865147775
98,211.1365624079277
99,211.1365624079277
100,211.93775260481456
101,211.93775260481456
102,213.45674702510036
103,213.45674702510036
104,213.45674702510036
105,213.45674702510036
106,213.45674702510036
107,214.33007582287541
108,214.33007582287541
109,214.33007582287541
110,214.33007582287541
111,215.18225622485315
112,215.18225622485315
113,216.1320965387607
114,216.1320965387607
115,216.1320965387607
116,216.1320965387607
117,216.1320965387607
118,216.1320965387607
119,216.1320965387607
120,216.1320965387607
121,216.93923116346937
122,216.93923116346937
123,216.93923116346937
124,216.93923116346937
125,216.93923116346937
126,216.93923116346937
127,216.93923116346937
128,216.93923116346937
129,216.93923116346937
130,216.93923116346937
131,217.76263494588252
132,218.50887336383144
133,218.50887336383144
134,219.29164075257023
135,219.29164075257023
136,220.03350940518771
137,220.03350940518771
138,220.03350940518771
139,220.03350940518771
140,220.03350940518771
141,220.03350940518771
142,220.76006055072216
143,222.57018017009833
144,222.57018017009833
145,223.38638968526053
146,223.38638968526053
147,225.25939369223155
148,225.25939369223155
149,225.25939369223155
150,225.25939369223155
151,225.25939369223155
152,225.25939369223155
153,225.25939369223155
154,225.25939369223155
155,226.22511672493812
156,226.22511672493812
157,226.22511672493812
158,227.17486512671795
159,227.17486512671795
160,227.17486512671795
161,227.17486512671795
162,227.17486512671795
163,227.17486512671795
164,227.17486512671795
165,227.17486512671795
166,227.17486512671795
167,227.17486512671795
168,227.17486512671795
169,227.17486512671795
170,227.17486512671795
171,228.03039116880737
172,228.03039116880737
173,228.03039116880737
174,228.03039116880737
175,228.03039116880737
176,228.03039116880737
177,229.04202592217152
178,229.04202592217152
179,229.04202592217152
180,229.04202592217152
181,229.94869740881654
182,229.94869740881654
183,229.94869740881654
184,229.94869740881654
185,229.94869740881654
186,229.94869740881654
187,229.94869740881654
188,229.94869740881654
189,230.69231314274862
190,230.69231314274862
191,230.69231314274862
192,231.60037773225045
193,231.60037773225045
194,231.60037773225045
195,231.60037773225045
196,231.60037773225045
197,231.60037773225045
198,231.60037773225045
199,231.60037773225045
200,231.60037773225045
201,231.60037773225045
202,231.60037773225045
203,231.60037773225045
204,231.60037773225045
205,231.60037773225045
206,231.60037773225045
207,232.5721698425222
208,232.5721698425222
209,232.5721698425222
210,232.5721698425222
211,232.5721698425222
212,232.5721698425222
213,232.5721698425222
214,232.5721698425222
215,232.5721698425222
216,232.5721698425222
217,232.5721698425222
218,232.5721698425222
219,232.5721698425222
220,232.5721698425222
221,232.5721698425222
222,233.3649650330774
223,233.3649650330774
224,233.3649650330774
225,233.3649650330774
226,233.3649650330774
227,234.21057913467493
228,234.21057913467493
229,234.21057913467493
230,234.21057913467493
231,234.21057913467493
232,234.21057913467493
233,234.21057913467493
234,234.21057913467493
235,234.21057913467493
236,234.21057913467493
237,234.21057913467493
238,234.21057913467493
239,235.21081493696994
240,235.21081493696994
241,235.21081493696994
242,235.21081493696994
243,235.21081493696994
244,235.21081493696994
245,235.21081493696994
246,235.21081493696994
247,235.21081493696994
248,235.98905767597634
249,235.98905767597634
250,235.98905767597634
251,235.98905767597634
252,235.98905767597634
253,235.98905767597634
254,235.98905767597634
255,235.98905767597634
256,236.8524522996294
257,236.8524522996294
258,238.6694295546487
259,238.6694295546487
260,238.6694295546487
261,238.6694295546487
262,238.6694295546487
263,238.6694295546487
264,238.6694295546487
265,238.6694295546487
266,238.6694295546487
267,238.6694295546487
268,238.6694295546487
269,238.6694295546487
270,238.6694295546487
271,238.6694295546487
272,238.6694295546487
273,238.6694295546487
274,238.6694295546487
275,239.50108872389654
276,239.50108872389654
277,239.50108872389654
278,239.50108872389654
279,239.50108872389654
280,239.50108872389654
281,239.50108872389654
282,239.50108872389654
283,239.50108872389654
284,239.50108872389654
285,239.50108872389654
286,239.50108872389654
287,239.50108872389654
288,241.35587337206522
289,241.35587337206522
290,241.35587337206522
291,241.35587337206522
292,241.35587337206522
293,241.35587337206522
294,241.35587337206522
295,241.35587337206522
296,241.35587337206522
297,241.35587337206522
298,241.35587337206522
299,241.35587337206522
300,241.35587337206522
301,241.35587337206522
302,241.35587337206522
303,241.35587337206522
304,242.10625854533072
305,243.12084343526104
306,243.12084343526104
307,243.12084343526104
308,243.12084343526104
309,243.12084343526104
310,244.01027576877544
311,244.01027576877544
312,244.01027576877544
313,244.01027576877544
314,244.01027576877544
315,244.01027576877544
316,244.01027576877544
317,244.01027576877544
318,244.01027576877544
319,244.01027576877544
320,244.01027576877544
321,244.01027576877544
322,245.10132338333156
323,245.10132338333156
324,245.10132338333156
325,245.10132338333156
326,245.10132338333156
327,245.10132338333156
328,245.10132338333156
329,245.10132338333156
330,245.9202885177562
331,245.9202885177562
332,245.9202885177562
333,245.9202885177562
334,246.716136749123
335,246.716136749123
336,246.716136749123
337,246.716136749123
338,246.716136749123
339,247.59590641148566
340,247.59590641148566
341,247.59590641148566
342,247.59590641148566
343,248.34254945062372
344,248.34254945062372
345,248.34254945062372
346,248.34254945062372
347,248.34254945062372
348,248.34254945062372
349,248.34254945062372
350,248.34254945062372
351,248.34254945062372
352,248.34254945062372
353,248.34254945062372
354,248.34254945062372
355,248.34254945062372
356,249.1400354672851
357,249.1400354672851
358,249.1400354672851
359,249.1400354672851
360,249.1400354672851
361,249.1400354672851
362,249.1400354672851
363,249.1400354672851
364,249.1400354672851
365,249.1400354672851
366,249.1400354672851
367,249.1400354672851
368,249.1400354672851
369,249.1400354672851
370,249.1400354672851
371,249.1400354672851
372,249.1400354672851
373,249.1400354672851
374,249.1400354672851
375,249.1400354672851
376,249.1400354672851
377,249.1400354672851
378,249.1400354672851
379,249.1400354672851
380,249.1400354672851
381,249.1400354672851
382,249.1400354672851
383,249.1400354672851
384,249.1400354672851
385,249.1400354672851
386,249.1400354672851
387,249.1400354672851
388,249.1400354672851
389,249.1400354672851
390,249.1400354672851
391,249.1400354672851
392,249.1400354672851
393,249.1400354672851
394,249.1400354672851
395,249.1400354672851
396,249.1400354672851
397,249.1400354672851
398,249.1400354672851
399,249.1400354672851
400,249.1400354672851
401,249.87464876773134
402,249.87464876773134
403,249.87464876773134
404,249.87464876773134
405,250.6272200076134
406,250.6272200076134
407,250.6272200076134
408,250.6272200076134
409,250.6272200076134
410,250.6272200076134
411,250.6272200076134
412,250.6272200076134
413,250.6272200076134
414,250.6272200076134
415,250.6272200076134
416,250.6272200076134
417,250.6272200076134
418,250.6272200076134
419,250.6272200076134
420,250.6272200076134
421,251.53851186022217
422,251.53851186022217
423,251.53851186022217
424,251.53851186022217
425,251.53851186022217
426,251.53851186022217
427,251.53851186022217
428,251.53851186022217
429,251.53851186022217
430,251.53851186022217
431,251.53851186022217
432,251.53851186022217
433,251.53851186022217
434,251.53851186022217
435,251.53851186022217
436,251.53851186022217
437,251.53851186022217
438,251.53851186022217
439,251.53851186022217
440,251.53851186022217
441,251.53851186022217
442,251.53851186022217
443,251.53851186022217
444,251.53851186022217
445,251.53851186022217
446,251.53851186022217
447,252.45267269576001
448,252.45267269576001
449,252.45267269576001
450,252.45267269576001
451,252.45267269576001
452,252.45267269576001
453,252.45267269576001
454,252.45267269576001
455,252.45267269576001
456,253.40322161395096
457,253.40322161395096
458,253.40322161395096
459,253.40322161395096
460,253.40322161395096
461,254.28651527714956
462,254.28651527714956
463,254.28651527714956
464,254.28651527714956
465,254.28651527714956
466,254.28651527714956
467,254.28651527714956
468,254.28651527714956
469,255.100947755591
470,255.100947755591
471,255.100947755591
472,255.100947755591
473,255.100947755591
474,255.100947755591
475,255.100947755591
476,255.100947755591
477,255.100947755591
478,255.100947755591
479,255.9184573177874
480,255.9184573177874
481,255.9184573177874
482,255.9184573177874
483,256.6827219487954
484,256.6827219487954
485,256.6827219487954
486,256.6827219487954
487,256.6827219487954
488,256.6827219487954
489,256.6827219487954
490,257.54593062051316
491,257.54593062051316
492,258.2991432226661
493,258.2991432226661
494,258.2991432226661
495,258.2991432226661
496,258.2991432226661
497,258.2991432226661
498,258.2991432226661
499,258.2991432226661
500,258.2991432226661
501,258.2991432226661
502,258.2991432226661
503,258.2991432226661
504,258.2991432226661
505,259.06149021897073
506,259.06149021897073
507,259.06149021897073
508,259.06149021897073
509,259.06149021897073
510,259.06149021897073
511,259.06149021897073
512,259.06149021897073
513,259.06149021897073
514,259.06149021897073
515,259.06149021897073
516,259.06149021897073
517,259.9321889573257
518,259.9321889573257
519,259.9321889573257
520,259.9321889573257
521,259.9321889573257
522,259.9321889573257
523,259.9321889573257
524,259.9321889573257
525,259.9321889573257
526,259.9321889573257
527,259.9321889573257
528,259.9321889573257
529,259.9321889573257
530,260.67915492239104
531,260.67915492239104
532,260.67915492239104
533,260.67915492239104
534,260.67915492239104
535,260.67915492239104
536,260.67915492239104
537,260.67915492239104
538,261.60771964796055
539,261.60771964796055
540,261.60771964796055
541,261.60771964796055
542,261.60771964796055
543,261.60771964796055
544,261.60771964796055
545,261.60771964796055
546,261.60771964796055
547,261.60771964796055
548,261.60771964796055
549,261.60771964796055
550,261.60771964796055
551,261.60771964796055
552,261.60771964796055
553,261.60771964796055
554,261.60771964796055
555,261.60771964796055
556,261.60771964796055
557,261.60771964796055
558,261.60771964796055
559,261.60771964796055
560,261.60771964796055
561,262.396164531431
562,262.396164531431
563,262.396164531431
564,262.396164531431
565,262.396164531431
566,262.396164531431
567,262.396164531431
568,262.396164531431
569,262.396164531431
570,262.396164531431
571,262.396164531431
572,262.396164531431
573,262.396164531431
574,262.396164531431
575,262.396164531431
576,262.396164531431
577,262.396164531431
578,262.396164531431
579,262.396164531431
580,262.396164531431
581,262.396164531431
582,262.396164531431
583,262.396164531431
584,262.396164531431
585,262.396164531431
586,262.396164531431
587,262.396164531431
588,262.396164531431
589,262.396164531431
590,262.396164531431
591,262.396164531431
592,262.396164531431
593,262.396164531431
594,262.396164531431
595,262.396164531431
596,262.396164531431
597,263.1595902480956
598,263.1595902480956
599,263.1595902480956
600,263.1595902480956
601,263.1595902480956
602,263.1595902480956
603,263.1595902480956
604,263.1595902480956
605,263.1595902480956
606,263.1595902480956
607,263.1595902480956
608,263.1595902480956
609,264.04104124015214
610,264.04104124015214
611,264.04104124015214
612,264.04104124015214
613,264.04104124015214
614,264.04104124015214
615,264.04104124015214
616,264.04104124015214
617,264.04104124015214
618,264.04104124015214
619,264.04104124015214
620,264.04104124015214
621,264.04104124015214
622,264.04104124015214
623,264.04104124015214
624,264.04104124015214
625,264.04104124015214
626,264.04104124015214
627,264.04104124015214
628,264.04104124015214
629,264.8650372839166
630,264.8650372839166
631,264.8650372839166
632,264.8650372839166
633,264.8650372839166
634,264.8650372839166
635,264.8650372839166
636,264.8650372839166
637,264.8650372839166
638,264.8650372839166
639,264.8650372839166
640,264.8650372839166
641,264.8650372839166
642,264.8650372839166
643,264.8650372839166
644,264.8650372839166
645,264.8650372839166
646,264.8650372839166
647,264.8650372839166
648,264.8650372839166
649,264.8650372839166
650,264.8650372839166
651,264.8650372839166
652,265.71039721800724
653,265.71039721800724
654,265.71039721800724
655,265.71039721800724
656,265.71039721800724
657,265.71039721800724
658,266.4507326483285
659,266.4507326483285
660,266.4507326483285
661,266.4507326483285
662,266.4507326483285
663,266.4507326483285
664,266.4507326483285
665,266.4507326483285
666,266.4507326483285
667,266.4507326483285
668,266.4507326483285
669,266.4507326483285
670,266.4507326483285
671,266.4507326483285
672,266.4507326483285
673,267.1506850527722
674,267.1506850527722
675,267.1506850527722
676,267.1506850527722
677,267.1506850527722
678,267.1506850527722
679,267.1506850527722
680,267.1506850527722
681,267.1506850527722
682,267.1506850527722
683,268.1768703335689
684,268.1768703335689
685,268.1768703335689
686,268.1768703335689
687,268.1768703335689
688,268.1768703335689
689,268.1768703335689
690,268.1768703335689
691,268.1768703335689
692,269.02614097358025
693,269.02614097358025
694,269.02614097358025
695,269.02614097358025
696,269.02614097358025
697,269.02614097358025
698,269.02614097358025
699,269.02614097358025
700,269.02614097358025
701,269.02614097358025
702,269.02614097358025
703,269.02614097358025
704,269.02614097358025
705,269.02614097358025
706,269.02614097358025
707,269.02614097358025
708,269.02614097358025
709,269.02614097358025
710,269.02614097358025
711,269.02614097358025
712,269.02614097358025
713,269.02614097358025
714,269.02614097358025
715,269.8011408980732
716,269.8011408980732
717,269.8011408980732
718,269.8011408980732
719,269.8011408980732
720,269.8011408980732
721,269.8011408980732
722,269.8011408980732
723,269.8011408980732
724,269.8011408980732
725,269.8011408980732
726,269.8011408980732
727,269.8011408980732
728,269.8011408980732
729,269.8011408980732
730,269.8011408980732
731,269.8011408980732
732,269.8011408980732
733,269.8011408980732
734,269.8011408980732
735,269.8011408980732
736,269.8011408980732
737,269.8011408980732
738,269.8011408980732
739,269.8011408980732
740,269.8011408980732
741,270.6219876531949
742,270.6219876531949
743,270.6219876531949
744,270.6219876531949
745,270.6219876531949
746,270.6219876531949
747,270.6219876531949
748,270.6219876531949
749,270.6219876531949
750,270.6219876531949
751,270.6219876531949
752,270.6219876531949
753,270.6219876531949
754,270.6219876531949
755,270.6219876531949
756,270.6219876531949
757,271.4194383656648
758,271.4194383656648
759,271.4194383656648
760,271.4194383656648
761,271.4194383656648
762,271.4194383656648
763,271.4194383656648
764,271.4194383656648
765,271.4194383656648
766,271.4194383656648
767,271.4194383656648
768,271.4194383656648
769,271.4194383656648
770,271.4194383656648
771,271.4194383656648
772,271.4194383656648
773,271.4194383656648
774,271.4194383656648
775,271.4194383656648
776,272.2572674209806
777,272.2572674209806
778,272.2572674209806
779,272.2572674209806
780,272.2572674209806
781,272.2572674209806
782,272.2572674209806
783,272.2572674209806
784,272.2572674209806
785,272.2572674209806
786,273.1656807301609
787,273.1656807301609
788,273.1656807301609
789,273.1656807301609
790,273.1656807301609
791,273.1656807301609
792,273.1656807301609
793,273.1656807301609
794,273.1656807301609
795,273.1656807301609
796,273.1656807301609
797,273.1656807301609
798,274.03080088700113
799,274.03080088700113
800,274.03080088700113
801,274.03080088700113
802,274.8917081685503
803,274.8917081685503
804,274.8917081685503
805,274.8917081685503
806,275.8000065954679
807,275.8000065954679
808,276.5532593944402
809,276.5532593944402
810,276.5532593944402
811,276.5532593944402
812,276.5532593944402
813,276.5532593944402
814,278.217703469922
815,278.217703469922
816,278.217703469922
817,278.217703469922
818,278.217703469922
819,278.217703469922
820,278.217703469922
821,279.29117818467205
822,279.29117818467205
823,279.29117818467205
824,279.29117818467205
825,279.29117818467205
826,279.29117818467205
827,279.29117818467205
828,279.9743098975017
829,279.9743098975017
830,279.9743098975017
831,279.9743098975017
832,279.9743098975017
833,279.9743098975017
834,279.9743098975017
835,279.9743098975017
836,279.9743098975017
837,279.9743098975017
838,279.9743098975017
839,279.9743098975017
840,279.9743098975017
841,279.9743098975017
842,279.9743098975017
843,279.9743098975017
844,279.9743098975017
845,279.9743098975017
846,279.9743098975017
847,279.9743098975017
848,279.9743098975017
849,279.9743098975017
850,279.9743098975017
851,279.9743098975017
852,279.9743098975017
853,279.9743098975017
854,279.9743098975017
855,279.9743098975017
856,279.9743098975017
857,280.883872406354
858,280.883872406354
859,280.883872406354
860,280.883872406354
861,280.883872406354
862,280.883872406354
863,280.883872406354
864,280.883872406354
865,280.883872406354
866,280.883872406354
867,280.883872406354
868,280.883872406354
869,280.883872406354
870,280.883872406354
871,280.883872406354
872,280.883872406354
873,280.883872406354
874,280.883872406354
875,280.883872406354
876,280.883872406354
877,280.883872406354
878,280.883872406354
879,280.883872406354
880,280.883872406354
881,281.66012843168664
882,281.66012843168664
883,281.66012843168664
884,281.66012843168664
885,281.66012843168664
886,281.66012843168664
887,281.66012843168664
888,281.66012843168664
889,281.66012843168664
890,282.48691352093
891,283.22593183629454
892,283.22593183629454
893,283.22593183629454
894,283.22593183629454
895,283.22593183629454
896,283.22593183629454
897,283.22593183629454
898,283.22593183629454
899,283.22593183629454
900,283.22593183629454
901,283.22593183629454
902,284.1025205626562
903,284.8848562272716
904,284.8848562272716
905,284.8848562272716
906,284.8848562272716
907,284.8848562272716
908,284.8848562272716
909,284.8848562272716
910,284.8848562272716
911,284.8848562272716
912,284.8848562272716
913,284.8848562272716
914,284.8848562272716
915,284.8848562272716
916,284.8848562272716
917,284.8848562272716
918,284.8848562272716
919,285.74047856144523
920,285.74047856144523
921,285.74047856144523
922,285.74047856144523
923,286.5504075541578
924,286.5504075541578
925,286.5504075541578
926,286.5504075541578
927,287.4020062840031
928,287.4020062840031
929,287.4020062840031
930,288.23973161283027
931,288.23973161283027
932,288.23973161283027
933,288.23973161283027
934,288.23973161283027
935,288.23973161283027
936,288.23973161283027
937,288.23973161283027
938,288.23973161283027
939,288.23973161283027
940,288.23973161283027
941,288.23973161283027
942,288.23973161283027
943,288.23973161283027
944,288.23973161283027
945,288.23973161283027
946,288.23973161283027
947,288.23973161283027
948,288.23973161283027
949,288.23973161283027
950,288.99119594334024
951,288.99119594334024
952,288.99119594334024
953,288.99119594334024
954,288.99119594334024
955,288.99119594334024
956,288.99119594334024
957,288.99119594334024
958,288.99119594334024
959,289.8793223481317
960,289.8793223481317
961,289.8793223481317
962,289.8793223481317
963,289.8793223481317
964,289.8793223481317
965,289.8793223481317
966,289.8793223481317
967,289.8793223481317
968,290.7001594566209
969,290.7001594566209
970,290.7001594566209
971,290.7001594566209
972,290.7001594566209
973,291.63442066189725
974,291.63442066189725
975,292.5036211931403
976,292.5036211931403
977,292.5036211931403
978,292.5036211931403
979,292.5036211931403
980,292.5036211931403
981,292.5036211931403
982,292.5036211931403
983,292.5036211931403
984,292.5036211931403
985,292.5036211931403
986,292.5036211931403
987,292.5036211931403
988,292.5036211931403
989,293.3495832312939
990,293.3495832312939
991,293.3495832312939
992,293.3495832312939
993,294.1304012749805
994,294.1304012749805
995,294.1304012749805
996,294.1304012749805
997,294.1304012749805
998,295.0416680033704
999,295.0416680033704
1000,295.0416680033704
1001,295.0416680033704
1002,295.0416680033704
1003,295.0416680033704
1004,295.0416680033704
1005,295.0416680033704
1006,295.0416680033704
1007,295.77653750869956
1008,295.77653750869956
1009,295.77653750869956
1010,296.56683779239546
1011,296.56683779239546
1012,296.56683779239546
1013,296.56683779239546
1014,296.56683779239546
1015,296.56683779239546
1016,296.56683779239546
1017,296.56683779239546
1018,296.56683779239546
1019,296.56683779239546
1020,296.56683779239546
1021,296.56683779239546
1022,296.56683779239546
1023,296.56683779239546
1024,296.56683779239546


==> data/sample_20_11_0.5_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,4.2209422915730554
4,8.403522601234492
5,12.232213779083768
6,14.93637423261105
7,17.761455240474653
8,21.13409984775746
9,22.463592288860365
10,23.88262673458912
11,24.74465473670512
12,26.173622265670872
13,27.523057253945247
14,28.863924559475883
15,31.11475593856838
16,32.1443437158462
17,33.37068214023797
18,35.13173398715427
19,35.42282979037468
20,36.012243438701105
21,36.295894750042216
22,36.81203998092216
23,37.38828514824313
24,37.38828514824313
25,38.01991043398378
26,38.46454927578561
27,38.46454927578561
28,38.82796045482027
29,39.260472189564034
30,40.1187045914342
31,40.3614822249706
32,41.38838196691746
33,41.81144430291713
34,42.23776062299392
35,42.7517376970159
36,44.3280088350064
37,44.74898180686239
38,44.74898180686239
39,45.02141761564225
40,45.48528295013979
41,46.20292872641019
42,46.62588164969586
43,47.88326550416038
44,47.88326550416038
45,48.46593482321616
46,48.94398180868198
47,50.06468137173706
48,51.23768670991298
49,51.74337340517509
50,52.37034560585888
51,52.991084518884165
52,53.737084340426804
53,54.02250803737744
54,54.02250803737744
55,54.623582691193576
56,54.623582691193576
57,55.1995026903248
58,55.628353025644074
59,56.038563747464266
60,56.96856618462897
61,57.37579188244943
62,57.84523623076045
63,58.2355250457853
64,58.46851619097017
65,59.24329775267137
66,59.715202749306115
67,59.985351736879615
68,60.51463615054415
69,60.51463615054415
70,60.51463615054415
71,61.06135062431797
72,61.06135062431797
73,61.22829807151053
74,61.46145230426556
75,62.116861688020286
76,62.116861688020286
77,62.83538898846511
78,63.054463921246246
79,63.193449591106926
80,63.193449591106926
81,63.34381578376292
82,64.32969499206017
83,64.32969499206017
84,65.0249662929318
85,65.3325827293134
86,65.4416050534833
87,66.56497689547984
88,66.82385545951449
89,66.82385545951449
90,67.26333614860117
91,67.46665186549885
92,67.94157903444602
93,67.94157903444602
94,68.20696972860678
95,68.20696972860678
96,69.28495796925613
97,69.75447869849907
98,70.23606428970479
99,70.23606428970479
100,70.90468119827139
101,71.26958341673314
102,71.52407118158749
103,71.75354664219898
104,72.37369500345615
105,72.37369500345615
106,72.59078180805007
107,73.16600871370963
108,73.52882852476584
109,73.90152122644133
110,73.90152122644133
111,74.64144486569091
112,74.64144486569091
113,75.64291972637076
114,75.90788732295364
115,76.3960578880371
116,76.3960578880371
117,76.74197272771585
118,76.74197272771585
119,76.74197272771585
120,77.01453618796343
121,77.01453618796343
122,77.01453618796343
123,77.01453618796343
124,77.2698468135274
125,77.42624629534714
126,78.28297093501538
127,78.28297093501538
128,78.64412718832703
129,78.64412718832703
130,78.94387074354579
131,78.94387074354579
132,78.94387074354579
133,79.34432742536528
134,79.34432742536528
135,79.34432742536528
136,79.60880343351066
137,79.77847754573209
138,79.77847754573209
139,79.77847754573209
140,79.77847754573209
141,80.85561123591609
142,81.28915665937468
143,81.44853314390775
144,82.1112797733299
145,82.3160449827341
146,82.52537522762505
147,82.96721257604872
148,82.96721257604872
149,82.96721257604872
150,83.44589965408963
151,83.82279615887474
152,83.82279615887474
153,83.82279615887474
154,84.07073054947463
155,84.27372933939283
156,84.91510637446895
157,85.06392327267596
158,85.06392327267596
159,85.43911667084372
160,85.6526571138079
161,85.76599426321106
162,85.76599426321106
163,85.97439430990595
164,85.97439430990595
165,85.97439430990595
166,85.97439430990595
167,86.81574122022938
168,86.93343067826419
169,86.93343067826419
170,87.30037556928382
171,87.81493607536125
172,88.8210740123063
173,88.8210740123063
174,89.12515081153676
175,89.29533854890317
176,89.54901264045063
177,89.7310092880901
178,89.7310092880901
179,89.7310092880901
180,90.11134150865931
181,90.63413550978632
182,91.18740691542828
183,91.18740691542828
184,91.55401043872136
185,91.55401043872136
186,91.99476075335666
187,92.3462310552696
188,92.58293211533032
189,92.58293211533032
190,93.03030023893508
191,93.61206447945143
192,93.83730778593608
193,94.62516175599232
194,94.87801380260316
195,94.87801380260316
196,95.26826209449423
197,95.40231535766186
198,96.08498630282433
199,96.08498630282433
200,96.74618938879021
201,97.11534305793107
202,97.40321245706498
203,97.40321245706498
204,97.64552714243526
205,98.02644774947194
206,98.25109158875816
207,98.25109158875816
208,98.55608437615963
209,98.80380775046038
210,99.21593598851192
211,99.21593598851192
212,99.21593598851192
213,99.55623629998203
214,100.13146195949595
215,100.40459141166
216,101.04792475529943
217,101.04792475529943
218,101.41057154436847
219,101.92805751048482
220,101.92805751048482
221,102.18412702783546
222,102.55596842013021
223,103.037546036048
224,103.037546036048
225,103.93166176025254
226,104.09804167603336
227,104.09804167603336
228,104.09804167603336
229,104.09804167603336
230,105.0468792342416
231,105.22319536521293
232,105.58058887917454
233,105.58058887917454
234,106.23968899728034
235,106.49840979911683
236,107.30700272696792
237,107.30700272696792
238,107.30700272696792
239,107.71331455400657
240,107.71331455400657
241,108.05492426024162
242,108.05492426024162
243,108.39764048855002
244,108.82919259548751
245,109.20004584617853
246,109.20004584617853
247,109.20004584617853
248,109.56675642189484
249,109.8464507860715
250,110.23622597594313
251,110.23622597594313
252,110.56203423814813
253,110.56203423814813
254,110.56203423814813
255,110.56203423814813
256,111.21288736524465
257,111.98563452090225
258,112.56543737766535
259,112.56543737766535
260,112.78297425365697
261,112.78297425365697
262,113.022077906042
263,113.022077906042
264,113.022077906042
265,113.022077906042
266,113.16761931986191
267,113.16761931986191
268,113.16761931986191
269,113.82842527084668
270,114.4388551662137
271,114.4388551662137
272,114.4388551662137
273,114.67882698144794
274,114.67882698144794
275,114.67882698144794
276,114.67882698144794
277,114.90053697570406
278,115.03492820308968
279,115.26734562609393
280,116.15987944395025
281,116.50122775994802
282,117.04903368217659
283,117.04903368217659
284,117.04903368217659
285,117.19682338543362
286,117.73423140674599
287,117.86015404102065
288,117.86015404102065
289,118.47290604517748
290,118.47290604517748
291,118.7821817476424
292,118.7821817476424
293,118.7821817476424
294,118.7821817476424
295,118.96767478249065
296,119.2459184865675
297,119.43865710497316
298,119.91466850436522
299,119.91466850436522
300,120.07555345504852
301,120.07555345504852
302,120.07555345504852
303,120.528378673071
304,120.83023291376851
305,121.12588012673379
306,121.27742031480462
307,121.27742031480462
308,121.77144743020963
309,122.38512149372755
310,123.07745562994064
311,123.36365020351687
312,123.78103768562673
313,123.99382350064312
314,123.99382350064312
315,123.99382350064312
316,124.33712731111022
317,124.33712731111022
318,124.74147115842932
319,125.54822626170456
320,125.72509002807487
321,126.00694690370885
322,126.00694690370885
323,126.00694690370885
324,126.00694690370885
325,126.50244943298367
326,126.66658514488344
327,126.66658514488344
328,126.66658514488344
329,127.0271312805741
330,127.27707293206424
331,127.45640869312527
332,127.62443287096069
333,127.87478443690395
334,127.87478443690395
335,127.87478443690395
336,127.87478443690395
337,128.2308865069284
338,129.18797044485916
339,129.18797044485916
340,129.49586204854944
341,129.49586204854944
342,129.49586204854944
343,129.85575281497643
344,129.85575281497643
345,129.85575281497643
346,130.1550560236339
347,130.74750849747443
348,130.9058650533571
349,130.9058650533571
350,130.9058650533571
351,130.9058650533571
352,130.9058650533571
353,130.9058650533571
354,130.9058650533571
355,130.9058650533571
356,131.18244809416234
357,131.18244809416234
358,131.57719674117064
359,131.57719674117064
360,132.58839944174156
361,133.14952995977978
362,133.41715548080037
363,133.72023981055608
364,133.72023981055608
365,133.72023981055608
366,133.72023981055608
367,133.93316554431982
368,134.09275006173866
369,134.59841825922877
370,134.7687215117865
371,135.08291524975024
372,135.08291524975024
373,135.08291524975024
374,135.5383631933559
375,135.83797385759448
376,135.83797385759448
377,135.83797385759448
378,136.1084525485764
379,136.34761653331634
380,136.34761653331634
381,136.50231259606704
382,136.50231259606704
383,136.76443601148694
384,136.76443601148694
385,137.03103074996957
386,137.58237189623196
387,137.58237189623196
388,137.58237189623196
389,137.58237189623196
390,138.2962384422911
391,138.2962384422911
392,138.4513301487338
393,138.71775216069358
394,138.71775216069358
395,139.00735620127966
396,139.00735620127966
397,139.00735620127966
398,139.00735620127966
399,139.00735620127966
400,139.31560838547247
401,139.31560838547247
402,139.65829262177706
403,139.65829262177706
404,139.65829262177706
405,139.9770455523821
406,139.9770455523821
407,140.13063219789657
408,140.4711126287138
409,140.4711126287138
410,140.73307135135605
411,140.73307135135605
412,140.73307135135605
413,141.09676425439253
414,141.09676425439253
415,141.09676425439253
416,141.346312396238
417,141.346312396238
418,141.346312396238
419,141.7822409196649
420,141.7822409196649
421,142.11228064356328
422,142.11228064356328
423,142.11228064356328
424,142.11228064356328
425,142.11228064356328
426,142.50243400947338
427,142.50243400947338
428,143.07291786969714
429,143.58085998068
430,143.58085998068
431,143.58085998068
432,143.58085998068
433,143.58085998068
434,143.9211912116544
435,143.9211912116544
436,143.9211912116544
437,143.9211912116544
438,143.9211912116544
439,143.9211912116544
440,144.11213878813967
441,144.11213878813967
442,144.6092321331923
443,144.77739456274486
444,144.77739456274486
445,145.1425160367253
446,145.1425160367253
447,145.1425160367253
448,145.1425160367253
449,145.1425160367253
450,145.37693548593109
451,145.87631720396706
452,145.87631720396706
453,145.87631720396706
454,145.87631720396706
455,145.87631720396706
456,146.0005838789355
457,146.0005838789355
458,146.24793629095973
459,146.24793629095973
460,146.79292135414187
461,146.79292135414187
462,146.79292135414187
463,146.79292135414187
464,146.79292135414187
465,147.07358484127337
466,147.4592059285928
467,148.34500771839723
468,148.34500771839723
469,148.34500771839723
470,149.01575877162932
471,149.34440902856494
472,149.99757353793464
473,150.5222213680183
474,150.5222213680183
475,150.71353584028677
476,150.985823251966
477,151.51288254074422
478,151.88942740521153
479,151.88942740521153
480,151.88942740521153
481,151.88942740521153
482,151.88942740521153
483,151.88942740521153
484,152.55733014053504
485,152.55733014053504
486,152.55733014053504
487,152.55733014053504
488,152.55733014053504
489,152.55733014053504
490,153.25524825226069
491,153.55217777010606
492,153.81576162991314
493,153.81576162991314
494,154.09265227408218
495,154.53437605896838
496,155.12562553592645
497,155.6283134288371
498,155.6283134288371
499,155.6283134288371
500,155.78959763975283
501,156.0457277163791
502,156.36375363744165
503,156.5848657687436
504,156.73831277307553
505,156.95986580471487
506,157.5705816702582
507,157.5705816702582
508,157.5705816702582
509,157.89252203566465
510,158.29716407353968
511,158.81271022108268
512,159.21172156767634
513,159.21172156767634
514,159.21172156767634
515,159.21172156767634
516,159.21172156767634
517,159.21172156767634
518,159.465689806712
519,159.79019099932674
520,159.79019099932674
521,160.08465200602473
522,160.65738480541972
523,161.2186975537757
524,161.49980740236848
525,161.49980740236848
526,161.49980740236848
527,161.73034858006866
528,161.73034858006866
529,161.73034858006866
530,161.73034858006866
531,161.73034858006866
532,161.73034858006866
533,161.88748298871437
534,162.22417418820024
535,162.5463434119484
536,162.95089351915198
537,162.95089351915198
538,163.20497478109615
539,163.34006028172172
540,163.50211002585587
541,163.50211002585587
542,163.50211002585587
543,163.50211002585587
544,163.50211002585587
545,163.82444362067486
546,163.96869069454982
547,163.96869069454982
548,164.23763977020585
549,164.23763977020585
550,164.23763977020585
551,164.23763977020585
552,164.6330846168874
553,165.24935867418748
554,165.24935867418748
555,165.24935867418748
556,165.24935867418748
557,165.24935867418748
558,165.53750883584058
559,165.53750883584058
560,166.42643384801673
561,166.42643384801673
562,166.42643384801673
563,166.42643384801673
564,166.42643384801673
565,166.67262546547713
566,166.67262546547713
567,167.0140055957735
568,167.0140055957735
569,167.31366648812633
570,167.31366648812633
571,167.31366648812633
572,167.31366648812633
573,167.31366648812633
574,167.31366648812633
575,167.31366648812633
576,167.58946189227882
577,168.03708786085764
578,168.03708786085764
579,168.03708786085764
580,168.03708786085764
581,168.38958813310177
582,168.38958813310177
583,168.38958813310177
584,168.67702200346383
585,168.67702200346383
586,168.67702200346383
587,168.67702200346383
588,168.67702200346383
589,168.97137016449727
590,168.97137016449727
591,168.97137016449727
592,169.22362022481593
593,169.5850532535353
594,169.5850532535353
595,170.68148405558662
596,170.97271324067802
597,171.4081606288693
598,171.4081606288693
599,171.4081606288693
600,171.57754892571208
601,171.57754892571208
602,171.57754892571208
603,172.29161777649426
604,172.29161777649426
605,172.46356357222442
606,172.46356357222442
607,172.46356357222442
608,172.66699376601497
609,173.1031709112927
610,173.36290202390916
611,173.36290202390916
612,173.36290202390916
613,173.36290202390916
614,173.36290202390916
615,173.67554125398206
616,173.67554125398206
617,173.90581303459967
618,174.44139066266217
619,174.44139066266217
620,174.70826262131607
621,174.70826262131607
622,174.82395001843963
623,175.09716941236033
624,175.09716941236033
625,175.56999189138048
626,175.56999189138048
627,175.56999189138048
628,175.56999189138048
629,175.56999189138048
630,175.80950558446614
631,175.80950558446614
632,175.80950558446614
633,175.80950558446614
634,176.1654394653918
635,176.1654394653918
636,176.1654394653918
637,176.1654394653918
638,176.34425294373048
639,176.49454794952
640,176.7473362771299
641,176.7473362771299
642,176.7473362771299
643,176.7473362771299
644,176.7473362771299
645,176.7473362771299
646,176.7473362771299
647,176.7473362771299
648,176.7473362771299
649,177.2148439216275
650,177.481030004709
651,177.84627268110654
652,177.95420275497148
653,178.28132440896678
654,178.28132440896678
655,178.50895901097024
656,178.50895901097024
657,178.50895901097024
658,178.68788349340127
659,178.68788349340127
660,178.83770414948748
661,178.83770414948748
662,178.83770414948748
663,178.83770414948748
664,179.00744423484002
665,179.25272182917283
666,179.25272182917283
667,179.25272182917283
668,179.52537493494398
669,179.52537493494398
670,179.52537493494398
671,179.8706531759961
672,180.2292904387796
673,180.96131029530824
674,181.31754468080476
675,181.31754468080476
676,181.51635975330746
677,181.92769107079792
678,181.92769107079792
679,182.4827635916451
680,182.93377719495598
681,182.93377719495598
682,182.93377719495598
683,182.93377719495598
684,182.93377719495598
685,183.24968946480598
686,183.24968946480598
687,183.63109951268797
688,183.63109951268797
689,183.63109951268797
690,183.86291997362363
691,183.86291997362363
692,183.86291997362363
693,184.16023138895403
694,184.69833781460656
695,184.69833781460656
696,184.69833781460656
697,184.69833781460656
698,184.69833781460656
699,184.69833781460656
700,184.69833781460656
701,184.9419005222465
702,184.9419005222465
703,185.2310026662057
704,185.48230752847712
705,185.48230752847712
706,185.48230752847712
707,185.62437406213107
708,185.79464021293984
709,185.79464021293984
710,186.21463594440365
711,186.21463594440365
712,186.21463594440365
713,186.21463594440365
714,186.21463594440365
715,186.84243187989782
716,186.84243187989782
717,187.02102984474598
718,187.17630718305242
719,187.17630718305242
720,187.17630718305242
721,187.17630718305242
722,187.17630718305242
723,187.32663891092824
724,187.59474263075975
725,187.59474263075975
726,187.59474263075975
727,187.59474263075975
728,187.97813041331693
729,188.3396784120322
730,188.3396784120322
731,188.3396784120322
732,188.71449695995085
733,188.71449695995085
734,188.8875285679276
735,188.8875285679276
736,188.8875285679276
737,188.8875285679276
738,189.12166371774518
739,189.12166371774518
740,189.12166371774518
741,189.70717712537964
742,189.70717712537964
743,189.70717712537964
744,189.70717712537964
745,189.95745706694578
746,190.2163922680709
747,190.7529433398685
748,191.2333036467375
749,191.2333036467375
750,191.2333036467375
751,191.2333036467375
752,191.5235103221133
753,191.73427349082198
754,191.73427349082198
755,191.73427349082198
756,191.73427349082198
757,191.73427349082198
758,192.56145519267324
759,192.56145519267324
760,192.56145519267324
761,192.56145519267324
762,192.56145519267324
763,192.56145519267324
764,192.81953059178994
765,193.00019171466232
766,193.00019171466232
767,193.00019171466232
768,193.00019171466232
769,193.00019171466232
770,193.00019171466232
771,193.1485385555653
772,193.1485385555653
773,193.1485385555653
774,193.1485385555653
775,193.1485385555653
776,193.1485385555653
777,193.41259720926558
778,193.70254941993971
779,193.70254941993971
780,193.70254941993971
781,193.86468755227492
782,193.86468755227492
783,193.86468755227492
784,193.86468755227492
785,194.5348280445249
786,194.5348280445249
787,194.95830760349585
788,195.70642538270914
789,195.70642538270914
790,195.87469644697916
791,196.31524737782928
792,196.64972948056226
793,196.64972948056226
794,196.91347798693272
795,196.91347798693272
796,196.91347798693272
797,197.16128171968464
798,197.16128171968464
799,197.3815637185194
800,197.65418919197617
801,198.21563964788422
802,198.51842124455067
803,198.51842124455067
804,198.51842124455067
805,198.71618051440626
806,198.71618051440626
807,198.9274495840137
808,199.15058884173487
809,199.15058884173487
810,199.15058884173487
811,199.15058884173487
812,199.44395125342527
813,199.44395125342527
814,200.21865307131432
815,200.46999520592763
816,201.1405859138558
817,201.36633956171568
818,201.71957470957148
819,201.71957470957148
820,201.71957470957148
821,201.71957470957148
822,201.71957470957148
823,201.71957470957148
824,201.71957470957148
825,201.99182327485954
826,202.25727829880478
827,202.672585681037
828,203.10507432505045
829,203.10507432505045
830,203.26912260005946
831,203.26912260005946
832,203.26912260005946
833,203.26912260005946
834,203.26912260005946
835,203.26912260005946
836,203.26912260005946
837,203.48177556051263
838,203.61058694719105
839,203.73867824594294
840,203.73867824594294
841,203.73867824594294
842,203.73867824594294
843,203.90479840764405
844,204.23841405370584
845,204.43707512238467
846,204.43707512238467
847,204.96712993735983
848,204.96712993735983
849,205.2420672196945
850,205.2420672196945
851,205.49444918419826
852,205.49444918419826
853,205.49444918419826
854,205.49444918419826
855,205.65953921547603
856,205.92221337157017
857,205.92221337157017
858,205.92221337157017
859,205.92221337157017
860,205.92221337157017
861,205.92221337157017
862,205.92221337157017
863,205.92221337157017
864,205.92221337157017
865,205.92221337157017
866,206.18137160652964
867,206.71386945845717
868,206.71386945845717
869,206.9494701147929
870,206.9494701147929
871,206.9494701147929
872,207.12778767787978
873,207.12778767787978
874,207.12778767787978
875,207.12778767787978
876,207.12778767787978
877,207.12778767787978
878,207.12778767787978
879,207.47409184009717
880,207.47409184009717
881,207.47409184009717
882,207.71610510371542
883,207.71610510371542
884,207.96567811868846
885,207.96567811868846
886,207.96567811868846
887,208.22996859481623
888,208.38308400646366
889,208.38308400646366
890,208.38308400646366
891,208.38308400646366
892,208.38308400646366
893,208.38308400646366
894,208.38308400646366
895,208.76202718752984
896,208.76202718752984
897,208.76202718752984
898,209.36388393222506
899,209.36388393222506
900,209.36388393222506
901,209.36388393222506
902,209.36388393222506
903,209.36388393222506
904,209.562176398263
905,209.8890973989218
906,209.8890973989218
907,210.18014694071636
908,210.60986725260295
909,210.60986725260295
910,210.77610022495045
911,210.77610022495045
912,210.77610022495045
913,210.77610022495045
914,210.77610022495045
915,210.77610022495045
916,210.77610022495045
917,211.39159101690151
918,211.39159101690151
919,211.63376587065704
920,211.81098342350805
921,211.81098342350805
922,211.81098342350805
923,211.81098342350805
924,212.14694671889993
925,212.14694671889993
926,212.14694671889993
927,212.14694671889993
928,212.14694671889993
929,212.14694671889993
930,212.14694671889993
931,212.3010588080486
932,212.3010588080486
933,212.3010588080486
934,212.66013267073782
935,212.66013267073782
936,212.66013267073782
937,212.9025817661874
938,213.55786096025454
939,213.79998320963313
940,213.79998320963313
941,213.79998320963313
942,213.79998320963313
943,213.9592228750962
944,213.9592228750962
945,213.9592228750962
946,213.9592228750962
947,214.29515249685605
948,214.29515249685605
949,214.46829883490196
950,214.7110519939983
951,214.7110519939983
952,215.13464633464346
953,215.3811556489789
954,215.3811556489789
955,215.3811556489789
956,215.72167535443947
957,215.99095774691085
958,216.23028154649123
959,216.23028154649123
960,216.23028154649123
961,216.58694525499232
962,216.58694525499232
963,216.58694525499232
964,216.58694525499232
965,216.58694525499232
966,216.76339896120697
967,216.88979049422787
968,216.88979049422787
969,217.1660808813675
970,217.28463076049428
971,217.28463076049428
972,217.74096788446414
973,217.74096788446414
974,217.74096788446414
975,217.8738833406539
976,218.26465839735403
977,218.26465839735403
978,218.51559770547163
979,219.21877847075172
980,219.9784759875654
981,219.9784759875654
982,219.9784759875654
983,220.39453649672882
984,220.39453649672882
985,220.39453649672882
986,220.39453649672882
987,220.39453649672882
988,220.39453649672882
989,220.39453649672882
990,220.39453649672882
991,220.39453649672882
992,220.39453649672882
993,220.70721698898032
994,220.70721698898032
995,220.70721698898032
996,220.70721698898032
997,221.29191268656672
998,221.81288384073656
999,222.027341483418
1000,222.44760240849664
1001,222.44760240849664
1002,223.0695467420647
1003,223.61490299418784
1004,223.92323424615887
1005,224.50809556142173
1006,224.85236161576054
1007,225.09268230657668
1008,225.09268230657668
1009,225.55016859960764
1010,225.55016859960764
1011,225.55016859960764
1012,225.55016859960764
1013,226.109281243423
1014,226.5061297733966
1015,226.9169087785221
1016,226.9169087785221
1017,226.9169087785221
1018,227.18603134929043
1019,227.18603134929043
1020,227.82686645372354
1021,227.82686645372354
1022,228.137199601774
1023,228.137199601774
1024,228.137199601774


==> data/sample_20_11_0.6.csv <==
,0
0,0.0
1,0.0
2,0.0
3,4.015435549741617
4,7.858784523949287
5,10.295552504530477
6,13.436204586779311
7,15.672103269133174
8,17.968572015288654
9,18.779102984510157
10,19.517373926449853
11,20.854387116772987
12,21.951968805067757
13,22.516062785114784
14,24.142251060046227
15,24.878361566818576
16,26.28939887375294
17,26.84277377482158
18,27.38589467777407
19,28.43796116501087
20,29.268468848115322
21,29.807930375863002
22,30.816616265559077
23,31.38390279133004
24,32.26833401704657
25,32.99737843937133
26,34.16550338513491
27,34.65309047217425
28,35.192029217503986
29,35.69129670908049
30,36.49162278387768
31,36.98903302664164
32,37.49148861015428
33,38.02048022506321
34,38.83057022965592
35,39.614244999510134
36,40.71428674641077
37,41.20703897601756
38,42.36490863208398
39,43.09799396420473
40,43.65725287264262
41,44.14890781187272
42,44.88774550678575
43,45.38603649809216
44,45.947819013384425
45,46.1974919695958
46,47.23953691804143
47,48.03619764113875
48,48.53464787423065
49,49.070971770707324
50,50.18676545412079
51,50.96332360362284
52,51.49608596451922
53,52.373516033604474
54,53.446448962113095
55,53.94940881180204
56,54.73898862468619
57,55.23884600615505
58,56.03220722517509
59,56.77690731100266
60,57.27835697654732
61,57.767409836564845
62,58.26113662006486
63,59.35774929359146
64,59.93331177652848
65,60.180047611394926
66,60.985302511262375
67,61.23114736556501
68,61.78287041399456
69,62.02580321802812
70,62.2758867963581
71,62.838112747124946
72,63.07943376804877
73,63.33571604471128
74,64.16769085220116
75,64.4189030141395
76,64.66943328660382
77,64.91883185968193
78,65.16268899892043
79,65.4017870921189
80,65.64665868306398
81,66.24619175180275
82,66.75160329267212
83,66.99660632071735
84,67.24092997109118
85,67.49366605902622
86,67.99984361248579
87,68.24825324542425
88,68.49841128174485
89,69.24287022810627
90,69.49440395178577
91,69.49440395178577
92,69.98698777092545
93,70.55099866525138
94,71.11014089136737
95,71.65135128520743
96,71.89866540713976
97,72.14424658808852
98,72.39214367202356
99,72.6355889406774
100,72.88962551992147
101,73.46112022561479
102,73.94377837980933
103,74.19183250324016
104,74.98061804376769
105,75.21921924217015
106,76.01744129008736
107,76.26900912110264
108,76.81505405410397
109,77.06550196350234
110,77.61330293542746
111,78.44634321519447
112,78.69518686789425
113,79.18598684777025
114,79.42718228619874
115,79.67983382321172
116,80.49245676777818
117,80.73635592420428
118,81.27918223612446
119,82.02746855882702
120,82.51926042020261
121,82.76929824740571
122,83.0255933714732
123,83.63686803193868
124,83.88747719939722
125,84.1749070482349
126,84.97877103367249
127,85.84407028733547
128,86.08813470044787
129,86.08813470044787
130,86.08813470044787
131,86.33667131392201
132,86.33667131392201
133,86.58033948131123
134,86.86653448268297
135,87.37012698751678
136,87.37012698751678
137,87.37012698751678
138,87.37012698751678
139,87.37012698751678
140,87.89855468798996
141,87.89855468798996
142,87.89855468798996
143,87.89855468798996
144,88.14144760334722
145,88.14144760334722
146,88.14144760334722
147,88.14144760334722
148,88.14144760334722
149,88.14144760334722
150,88.14144760334722
151,88.14144760334722
152,88.14144760334722
153,88.73290217813512
154,89.3307623665765
155,89.3307623665765
156,89.3307623665765
157,89.3307623665765
158,89.3307623665765
159,89.641885157267
160,89.641885157267
161,90.25412281512963
162,90.25412281512963
163,90.25412281512963
164,90.25412281512963
165,90.25412281512963
166,90.25412281512963
167,90.25412281512963
168,90.25412281512963
169,90.25412281512963
170,90.25412281512963
171,90.25412281512963
172,90.25412281512963
173,90.25412281512963
174,90.25412281512963
175,90.25412281512963
176,90.25412281512963
177,90.25412281512963
178,90.25412281512963
179,90.25412281512963
180,90.25412281512963
181,90.25412281512963
182,90.25412281512963
183,90.25412281512963
184,90.55262885052075
185,90.55262885052075
186,90.8586437916346
187,91.10443603588892
188,91.71690302606532
189,91.71690302606532
190,91.96244445458595
191,91.96244445458595
192,92.26597646427209
193,92.50725126872534
194,92.50725126872534
195,92.50725126872534
196,92.75248083039607
197,93.05174314971488
198,93.05174314971488
199,93.05174314971488
200,93.30005228306172
201,93.30005228306172
202,93.30005228306172
203,93.60515121502468
204,93.60515121502468
205,94.1544897006827
206,94.46824253278888
207,94.46824253278888
208,94.78220739980644
209,94.78220739980644
210,94.78220739980644
211,94.78220739980644
212,95.0899897562694
213,95.0899897562694
214,95.0899897562694
215,95.33438955301636
216,95.33438955301636
217,95.63047082195557
218,95.63047082195557
219,95.63047082195557
220,95.63047082195557
221,95.87821619413768
222,95.87821619413768
223,95.87821619413768
224,95.87821619413768
225,96.18069978464622
226,96.18069978464622
227,96.18069978464622
228,96.48047876065867
229,96.48047876065867
230,96.48047876065867
231,96.48047876065867
232,96.77607218011887
233,96.77607218011887
234,96.77607218011887
235,96.77607218011887
236,97.02454425518587
237,97.02454425518587
238,97.02454425518587
239,97.02454425518587
240,97.51417618254582
241,97.81307342291849
242,97.81307342291849
243,97.81307342291849
244,98.06566987901661
245,98.06566987901661
246,98.06566987901661
247,98.37654817930837
248,98.37654817930837
249,98.66940945320499
250,98.97683342261989
251,98.97683342261989
252,98.97683342261989
253,98.97683342261989
254,98.97683342261989
255,98.97683342261989
256,98.97683342261989
257,98.97683342261989
258,98.97683342261989
259,98.97683342261989
260,98.97683342261989
261,98.97683342261989
262,98.97683342261989
263,98.97683342261989
264,98.97683342261989
265,98.97683342261989
266,99.2613817000886
267,99.2613817000886
268,99.2613817000886
269,99.2613817000886
270,99.2613817000886
271,99.2613817000886
272,99.2613817000886
273,99.2613817000886
274,99.2613817000886
275,99.49959100385817
276,99.49959100385817
277,99.49959100385817
278,99.49959100385817
279,99.74096604829491
280,99.74096604829491
281,99.74096604829491
282,100.03076234417281
283,100.31718924741686
284,100.61413468598396
285,100.61413468598396
286,100.61413468598396
287,100.61413468598396
288,100.61413468598396
289,100.85840283195502
290,100.85840283195502
291,100.85840283195502
292,100.85840283195502
293,101.39901960993124
294,101.39901960993124
295,101.39901960993124
296,101.39901960993124
297,101.39901960993124
298,101.64629113270736
299,101.64629113270736
300,101.64629113270736
301,101.64629113270736
302,101.64629113270736
303,101.64629113270736
304,101.9539588128257
305,101.9539588128257
306,101.9539588128257
307,102.19919981694889
308,102.19919981694889
309,102.50880236844137
310,102.50880236844137
311,102.50880236844137
312,102.50880236844137
313,102.50880236844137
314,102.50880236844137
315,102.50880236844137
316,102.50880236844137
317,102.50880236844137
318,102.50880236844137
319,102.80199963716368
320,102.80199963716368
321,103.09231287941725
322,103.09231287941725
323,103.09231287941725
324,103.09231287941725
325,103.09231287941725
326,103.39047581014832
327,103.69446316817326
328,103.69446316817326
329,103.69446316817326
330,103.98108161345586
331,103.98108161345586
332,104.22882171484355
333,104.54727118807958
334,104.54727118807958
335,104.54727118807958
336,104.54727118807958
337,104.54727118807958
338,104.80104742226072
339,104.80104742226072
340,105.39985719417362
341,105.39985719417362
342,105.39985719417362
343,105.71183392288773
344,106.03803118971811
345,106.03803118971811
346,106.33995765663232
347,106.33995765663232
348,106.64457495398099
349,106.64457495398099
350,106.64457495398099
351,106.95190378539397
352,106.95190378539397
353,106.95190378539397
354,106.95190378539397
355,106.95190378539397
356,107.24809365320996
357,107.54351360966223
358,107.8416270301871
359,107.8416270301871
360,107.8416270301871
361,107.8416270301871
362,108.13130398208709
363,108.13130398208709
364,108.13130398208709
365,108.13130398208709
366,108.13130398208709
367,108.13130398208709
368,108.13130398208709
369,108.13130398208709
370,108.13130398208709
371,108.13130398208709
372,108.13130398208709
373,108.13130398208709
374,108.73151056322403
375,108.73151056322403
376,108.73151056322403
377,108.98411147391282
378,108.98411147391282
379,108.98411147391282
380,108.98411147391282
381,108.98411147391282
382,108.98411147391282
383,108.98411147391282
384,108.98411147391282
385,108.98411147391282
386,108.98411147391282
387,108.98411147391282
388,108.98411147391282
389,108.98411147391282
390,108.98411147391282
391,109.5385624734241
392,109.5385624734241
393,109.5385624734241
394,109.7861215163426
395,109.7861215163426
396,109.7861215163426
397,109.7861215163426
398,109.7861215163426
399,110.09815201787248
400,110.09815201787248
401,110.70349222615043
402,110.95426487134746
403,110.95426487134746
404,110.95426487134746
405,111.25317425437322
406,111.25317425437322
407,111.5494709323028
408,111.5494709323028
409,111.5494709323028
410,111.5494709323028
411,112.1117464036403
412,112.1117464036403
413,112.1117464036403
414,112.1117464036403
415,112.40795392362539
416,112.40795392362539
417,112.40795392362539
418,112.40795392362539
419,112.40795392362539
420,112.40795392362539
421,112.40795392362539
422,112.40795392362539
423,112.40795392362539
424,112.40795392362539
425,112.40795392362539
426,112.91462938085381
427,112.91462938085381
428,112.91462938085381
429,113.17121240203421
430,113.48268471416641
431,113.48268471416641
432,113.48268471416641
433,113.48268471416641
434,113.48268471416641
435,113.48268471416641
436,113.48268471416641
437,113.48268471416641
438,113.48268471416641
439,113.48268471416641
440,113.48268471416641
441,113.48268471416641
442,113.48268471416641
443,113.48268471416641
444,113.78188243723214
445,113.78188243723214
446,113.78188243723214
447,113.78188243723214
448,113.78188243723214
449,113.78188243723214
450,113.78188243723214
451,114.08033925045338
452,114.08033925045338
453,114.08033925045338
454,114.08033925045338
455,114.08033925045338
456,114.3922171043295
457,114.3922171043295
458,114.3922171043295
459,114.69945507526566
460,115.01351657405537
461,115.01351657405537
462,115.01351657405537
463,115.01351657405537
464,115.25887889058995
465,115.25887889058995
466,115.25887889058995
467,115.25887889058995
468,115.25887889058995
469,115.25887889058995
470,115.25887889058995
471,115.25887889058995
472,115.25887889058995
473,115.25887889058995
474,115.25887889058995
475,115.25887889058995
476,115.25887889058995
477,115.81396170537303
478,116.11932103234126
479,116.11932103234126
480,116.11932103234126
481,116.11932103234126
482,116.41804798392597
483,117.01900778542208
484,117.26978092543224
485,117.566540031156
486,117.81066765097839
487,117.81066765097839
488,117.81066765097839
489,117.81066765097839
490,117.81066765097839
491,117.81066765097839
492,117.81066765097839
493,117.81066765097839
494,118.09657594791334
495,118.09657594791334
496,118.09657594791334
497,118.09657594791334
498,118.09657594791334
499,118.40481932498179
500,118.40481932498179
501,118.40481932498179
502,118.40481932498179
503,118.40481932498179
504,118.40481932498179
505,118.40481932498179
506,118.40481932498179
507,118.40481932498179
508,118.40481932498179
509,118.40481932498179
510,118.40481932498179
511,118.69888578243066
512,118.69888578243066
513,118.69888578243066
514,118.69888578243066
515,118.99085405058347
516,118.99085405058347
517,118.99085405058347
518,118.99085405058347
519,119.27227605412705
520,119.27227605412705
521,119.27227605412705
522,119.27227605412705
523,119.27227605412705
524,119.27227605412705
525,119.27227605412705
526,119.27227605412705
527,119.27227605412705
528,119.27227605412705
529,119.27227605412705
530,119.27227605412705
531,119.27227605412705
532,119.5798849630296
533,119.5798849630296
534,119.83506508422099
535,119.83506508422099
536,119.83506508422099
537,119.83506508422099
538,120.39490348987538
539,120.39490348987538
540,120.39490348987538
541,120.39490348987538
542,120.39490348987538
543,120.39490348987538
544,120.39490348987538
545,120.39490348987538
546,120.39490348987538
547,120.39490348987538
548,120.39490348987538
549,120.39490348987538
550,120.39490348987538
551,120.39490348987538
552,120.39490348987538
553,120.39490348987538
554,120.39490348987538
555,120.39490348987538
556,121.0119274617015
557,121.0119274617015
558,121.0119274617015
559,121.0119274617015
560,121.0119274617015
561,121.0119274617015
562,121.0119274617015
563,121.30810542509303
564,121.30810542509303
565,121.30810542509303
566,121.30810542509303
567,121.30810542509303
568,121.30810542509303
569,121.55777467790597
570,121.55777467790597
571,121.55777467790597
572,121.55777467790597
573,121.55777467790597
574,121.55777467790597
575,121.55777467790597
576,121.55777467790597
577,121.55777467790597
578,121.55777467790597
579,121.55777467790597
580,121.55777467790597
581,121.55777467790597
582,121.8517277540002
583,121.8517277540002
584,122.14730602137607
585,122.14730602137607
586,122.14730602137607
587,122.39257078962744
588,122.39257078962744
589,122.39257078962744
590,122.69313187633716
591,122.69313187633716
592,122.69313187633716
593,122.69313187633716
594,122.69313187633716
595,122.69313187633716
596,123.00018357418544
597,123.00018357418544
598,123.00018357418544
599,123.00018357418544
600,123.00018357418544
601,123.00018357418544
602,123.00018357418544
603,123.00018357418544
604,123.00018357418544
605,123.00018357418544
606,123.00018357418544
607,123.00018357418544
608,123.00018357418544
609,123.00018357418544
610,123.00018357418544
611,123.00018357418544
612,123.00018357418544
613,123.00018357418544
614,123.00018357418544
615,123.00018357418544
616,123.00018357418544
617,123.31348354259178
618,123.31348354259178
619,123.63340217040327
620,123.63340217040327
621,123.63340217040327
622,123.63340217040327
623,123.63340217040327
624,123.63340217040327
625,123.63340217040327
626,123.63340217040327
627,123.63340217040327
628,123.63340217040327
629,123.63340217040327
630,123.63340217040327
631,123.63340217040327
632,123.9344230021201
633,123.9344230021201
634,123.9344230021201
635,123.9344230021201
636,123.9344230021201
637,123.9344230021201
638,124.2306005962279
639,124.5383273576656
640,124.5383273576656
641,124.5383273576656
642,124.82374107725056
643,124.82374107725056
644,124.82374107725056
645,124.82374107725056
646,124.82374107725056
647,124.82374107725056
648,124.82374107725056
649,125.13950518690626
650,125.13950518690626
651,125.13950518690626
652,125.13950518690626
653,125.13950518690626
654,125.13950518690626
655,125.13950518690626
656,125.13950518690626
657,125.13950518690626
658,125.70472109957021
659,125.70472109957021
660,125.70472109957021
661,126.00641928560148
662,126.32111624840608
663,126.32111624840608
664,126.32111624840608
665,126.56547076143295
666,126.56547076143295
667,126.56547076143295
668,126.56547076143295
669,126.56547076143295
670,126.56547076143295
671,126.56547076143295
672,126.56547076143295
673,126.56547076143295
674,126.56547076143295
675,126.56547076143295
676,126.56547076143295
677,126.56547076143295
678,126.56547076143295
679,126.8575548639299
680,126.8575548639299
681,126.8575548639299
682,126.8575548639299
683,127.1492220507841
684,127.1492220507841
685,127.1492220507841
686,127.69934569326452
687,127.69934569326452
688,127.69934569326452
689,127.69934569326452
690,127.69934569326452
691,127.69934569326452
692,127.69934569326452
693,127.69934569326452
694,127.69934569326452
695,127.69934569326452
696,128.01547210791992
697,128.33431740885564
698,128.33431740885564
699,128.33431740885564
700,128.62583411608625
701,128.62583411608625
702,128.62583411608625
703,128.62583411608625
704,128.9153377222504
705,128.9153377222504
706,128.9153377222504
707,128.9153377222504
708,128.9153377222504
709,128.9153377222504
710,129.23894957270062
711,129.23894957270062
712,129.23894957270062
713,129.23894957270062
714,129.23894957270062
715,129.4831695362495
716,129.4831695362495
717,129.4831695362495
718,129.4831695362495
719,129.4831695362495
720,129.78763867123564
721,129.78763867123564
722,130.04298068119792
723,130.04298068119792
724,130.04298068119792
725,130.33623824278038
726,130.33623824278038
727,130.62906218634632
728,131.18214346265154
729,131.18214346265154
730,131.4251341619373
731,131.71792209656368
732,131.71792209656368
733,131.71792209656368
734,131.71792209656368
735,131.71792209656368
736,131.71792209656368
737,131.71792209656368
738,131.71792209656368
739,131.71792209656368
740,131.71792209656368
741,131.71792209656368
742,131.71792209656368
743,131.71792209656368
744,131.71792209656368
745,131.9642970492998
746,131.9642970492998
747,131.9642970492998
748,131.9642970492998
749,132.21436843085354
750,132.21436843085354
751,132.21436843085354
752,132.81062138721148
753,132.81062138721148
754,132.81062138721148
755,132.81062138721148
756,132.81062138721148
757,132.81062138721148
758,133.06315962955733
759,133.06315962955733
760,133.06315962955733
761,133.06315962955733
762,133.06315962955733
763,133.36176370268075
764,133.36176370268075
765,133.36176370268075
766,133.36176370268075
767,133.36176370268075
768,133.36176370268075
769,133.36176370268075
770,133.36176370268075
771,133.36176370268075
772,133.36176370268075
773,133.36176370268075
774,133.36176370268075
775,133.6657253668376
776,133.6657253668376
777,133.6657253668376
778,133.6657253668376
779,133.6657253668376
780,133.6657253668376
781,133.6657253668376
782,133.6657253668376
783,133.6657253668376
784,133.6657253668376
785,133.95618619869853
786,133.95618619869853
787,133.95618619869853
788,134.2706719421958
789,134.2706719421958
790,134.2706719421958
791,134.2706719421958
792,134.2706719421958
793,134.8167794597793
794,135.11337175779693
795,135.43741517007214
796,135.43741517007214
797,135.43741517007214
798,135.43741517007214
799,135.43741517007214
800,135.43741517007214
801,135.9815679956984
802,136.29681526683677
803,136.29681526683677
804,136.29681526683677
805,136.29681526683677
806,136.29681526683677
807,136.29681526683677
808,136.29681526683677
809,136.29681526683677
810,136.29681526683677
811,136.29681526683677
812,136.53991399063
813,136.53991399063
814,136.53991399063
815,136.53991399063
816,136.53991399063
817,136.53991399063
818,136.53991399063
819,136.53991399063
820,136.53991399063
821,136.53991399063
822,136.53991399063
823,136.84429967134093
824,137.08925001328322
825,137.08925001328322
826,137.08925001328322
827,137.08925001328322
828,137.08925001328322
829,137.08925001328322
830,137.08925001328322
831,137.33351025185164
832,137.33351025185164
833,137.33351025185164
834,137.33351025185164
835,137.33351025185164
836,137.33351025185164
837,137.33351025185164
838,137.33351025185164
839,137.95771427886592
840,137.95771427886592
841,137.95771427886592
842,137.95771427886592
843,137.95771427886592
844,137.95771427886592
845,137.95771427886592
846,137.95771427886592
847,137.95771427886592
848,138.27524583623824
849,138.27524583623824
850,138.27524583623824
851,138.27524583623824
852,138.27524583623824
853,138.27524583623824
854,138.27524583623824
855,138.58419107147247
856,138.58419107147247
857,138.89322075606984
858,139.15245959689224
859,139.15245959689224
860,139.15245959689224
861,139.15245959689224
862,139.15245959689224
863,139.75697485629118
864,139.75697485629118
865,139.75697485629118
866,139.99885010796078
867,139.99885010796078
868,140.29029561515898
869,140.29029561515898
870,140.29029561515898
871,140.29029561515898
872,140.29029561515898
873,140.5870371386407
874,140.5870371386407
875,140.5870371386407
876,140.5870371386407
877,140.5870371386407
878,140.5870371386407
879,141.12875677036234
880,141.12875677036234
881,141.12875677036234
882,141.12875677036234
883,141.12875677036234
884,141.12875677036234
885,141.12875677036234
886,141.12875677036234
887,141.12875677036234
888,141.37623037358975
889,141.37623037358975
890,141.37623037358975
891,141.6657022479828
892,141.6657022479828
893,141.6657022479828
894,141.6657022479828
895,141.6657022479828
896,142.220769252326
897,142.220769252326
898,142.220769252326
899,142.52079158568074
900,142.52079158568074
901,142.52079158568074
902,142.52079158568074
903,142.52079158568074
904,142.52079158568074
905,142.52079158568074
906,142.52079158568074
907,142.81793935723414
908,142.81793935723414
909,142.81793935723414
910,142.81793935723414
911,142.81793935723414
912,143.14059923657877
913,143.14059923657877
914,143.44745075179372
915,143.44745075179372
916,143.44745075179372
917,143.44745075179372
918,143.44745075179372
919,143.44745075179372
920,143.44745075179372
921,143.44745075179372
922,143.75279173209816
923,143.75279173209816
924,143.75279173209816
925,143.75279173209816
926,143.75279173209816
927,143.75279173209816
928,144.067803134499
929,144.067803134499
930,144.067803134499
931,144.067803134499
932,144.067803134499
933,144.067803134499
934,144.067803134499
935,144.067803134499
936,144.067803134499
937,144.067803134499
938,144.067803134499
939,144.067803134499
940,144.35881906430808
941,144.35881906430808
942,144.35881906430808
943,144.6061918837823
944,144.6061918837823
945,144.6061918837823
946,144.8546248144339
947,144.8546248144339
948,145.166564466456
949,145.166564466456
950,145.166564466456
951,145.45133470302125
952,145.45133470302125
953,145.45133470302125
954,145.45133470302125
955,145.45133470302125
956,145.45133470302125
957,145.7686725229624
958,145.7686725229624
959,145.7686725229624
960,145.7686725229624
961,145.7686725229624
962,145.7686725229624
963,146.01352191885232
964,146.01352191885232
965,146.01352191885232
966,146.01352191885232
967,146.01352191885232
968,146.01352191885232
969,146.01352191885232
970,146.01352191885232
971,146.01352191885232
972,146.01352191885232
973,146.30805123320232
974,146.30805123320232
975,146.30805123320232
976,146.30805123320232
977,146.30805123320232
978,146.30805123320232
979,146.30805123320232
980,146.30805123320232
981,146.30805123320232
982,146.30805123320232
983,146.30805123320232
984,146.30805123320232
985,146.30805123320232
986,146.6111784176788
987,146.6111784176788
988,146.6111784176788
989,146.6111784176788
990,146.9017268502171
991,146.9017268502171
992,146.9017268502171
993,146.9017268502171
994,146.9017268502171
995,146.9017268502171
996,147.1441503462798
997,147.44196100179337
998,147.44196100179337
999,147.44196100179337
1000,147.44196100179337
1001,147.44196100179337
1002,147.44196100179337
1003,147.44196100179337
1004,147.44196100179337
1005,147.44196100179337
1006,147.44196100179337
1007,147.44196100179337
1008,147.44196100179337
1009,147.44196100179337
1010,147.75333825351223
1011,147.75333825351223
1012,147.75333825351223
1013,147.75333825351223
1014,147.75333825351223
1015,147.75333825351223
1016,147.75333825351223
1017,147.75333825351223
1018,147.75333825351223
1019,147.75333825351223
1020,147.75333825351223
1021,147.75333825351223
1022,148.0051152739029
1023,148.0051152739029
1024,148.0051152739029


==> data/sample_20_11_0.6_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,2.318886607310511
4,5.862842201598981
5,7.73307756117932
6,9.793441734997518
7,11.937610558607693
8,14.145250667333329
9,14.256504375814481
10,15.013401531102076
11,16.184752711667414
12,16.43695598231719
13,16.71512838900327
14,17.090972177465108
15,17.678332311389745
16,17.821160259702236
17,17.98904837294026
18,18.412890643764143
19,18.685645702658306
20,21.084094642303732
21,21.674562842773405
22,22.349764584217063
23,22.698705013598946
24,22.698705013598946
25,22.698705013598946
26,23.486461544189375
27,24.69360063995611
28,25.17031216516576
29,25.49877989993624
30,25.49877989993624
31,25.76618700166224
32,26.495208446979888
33,26.940763298160448
34,27.23032724655397
35,27.55133477194907
36,27.55133477194907
37,28.493832481668477
38,28.704140322167824
39,29.454619822183723
40,29.454619822183723
41,30.006027030944296
42,30.006027030944296
43,30.673242420386224
44,30.673242420386224
45,31.379468044073054
46,31.64862100635084
47,32.0123271465479
48,32.329291762068344
49,32.81205216053017
50,33.38655463312482
51,33.665976674568576
52,33.97050886591862
53,33.97050886591862
54,34.541545367426025
55,35.08667872310383
56,35.40108295694746
57,36.85380876014273
58,36.85380876014273
59,37.081440717503405
60,37.88034803708992
61,37.88034803708992
62,38.72379694228399
63,39.41819251167145
64,39.41819251167145
65,39.63855044671879
66,40.12385872611993
67,40.792623486849934
68,41.357463292594296
69,41.66075838467537
70,42.30667180715123
71,42.87302355075848
72,43.47929735779939
73,43.95710551541086
74,44.28127552762878
75,44.28127552762878
76,44.54756215287726
77,44.88028129306219
78,44.88028129306219
79,45.31825992424167
80,45.31825992424167
81,45.619735883813846
82,46.0103979061184
83,46.0103979061184
84,46.462929325552764
85,46.745784251715335
86,46.745784251715335
87,46.745784251715335
88,47.011069201197245
89,47.332358308625885
90,47.332358308625885
91,47.614380037435836
92,48.381334173874635
93,48.68772152248598
94,48.68772152248598
95,48.940008099236834
96,48.940008099236834
97,48.940008099236834
98,48.940008099236834
99,49.21690123611961
100,49.69182156964673
101,49.989510780385885
102,50.24437213548272
103,50.24437213548272
104,50.24437213548272
105,50.63130079018764
106,50.63130079018764
107,51.20402291051935
108,51.82534966857535
109,52.35472496593129
110,53.1299532947026
111,53.739144912099924
112,53.99984773423508
113,54.42029502763455
114,54.42029502763455
115,54.82745865033011
116,54.82745865033011
117,54.82745865033011
118,55.054899466936945
119,55.054899466936945
120,55.054899466936945
121,55.34579570128866
122,55.54303497976586
123,55.82208133926066
124,56.05449866162816
125,56.20677244428022
126,56.450897512887686
127,57.11415871281533
128,57.11415871281533
129,57.581707012728295
130,57.581707012728295
131,57.581707012728295
132,57.77170146816104
133,57.77170146816104
134,57.77170146816104
135,57.77170146816104
136,58.00037974005935
137,58.00037974005935
138,58.11827826023027
139,58.11827826023027
140,58.59950891558377
141,59.149430272406846
142,59.149430272406846
143,59.42712374344627
144,59.42712374344627
145,59.688933887189556
146,59.688933887189556
147,59.688933887189556
148,59.906922881894616
149,60.236046515323984
150,60.236046515323984
151,60.48449470473988
152,60.88282786099588
153,61.147280295622195
154,61.147280295622195
155,61.30360972342404
156,61.30360972342404
157,61.60377421182544
158,62.19550832304569
159,62.19550832304569
160,62.19550832304569
161,62.47513354568464
162,62.47513354568464
163,62.47513354568464
164,62.86633622389907
165,63.185144190702246
166,63.185144190702246
167,63.59083242495228
168,63.99592883620701
169,63.99592883620701
170,64.35243433824962
171,64.35243433824962
172,64.62256766801595
173,64.62256766801595
174,64.62256766801595
175,64.62256766801595
176,64.62256766801595
177,64.62256766801595
178,65.24081221158887
179,65.45228743785978
180,65.45228743785978
181,65.45228743785978
182,65.45228743785978
183,65.45228743785978
184,65.77373360914275
185,65.77373360914275
186,66.120085032417
187,66.35033221133361
188,66.77879902060995
189,67.00290591934848
190,67.00290591934848
191,67.23014161614353
192,67.77449924777079
193,67.97164049337775
194,67.97164049337775
195,68.17068169345468
196,69.12180220020198
197,69.12180220020198
198,69.12180220020198
199,69.44477419149379
200,70.01443080953544
201,70.01443080953544
202,70.01443080953544
203,70.01443080953544
204,70.01443080953544
205,70.59607458677051
206,70.59607458677051
207,71.04251555978524
208,71.04251555978524
209,71.04251555978524
210,71.04251555978524
211,71.04251555978524
212,71.28033195134307
213,71.28033195134307
214,71.28033195134307
215,71.478036042149
216,71.478036042149
217,72.1875195101301
218,72.44417556234461
219,72.44417556234461
220,72.60021544025564
221,72.60021544025564
222,72.60021544025564
223,72.97822483883407
224,72.97822483883407
225,72.97822483883407
226,73.37472619939496
227,73.79189373138135
228,73.79189373138135
229,74.02390229329129
230,74.02390229329129
231,74.26525374938025
232,74.58885650084984
233,74.74341009806362
234,74.74341009806362
235,74.74341009806362
236,74.74341009806362
237,74.99438975310537
238,75.3601197415658
239,75.3601197415658
240,75.3601197415658
241,75.50386997480607
242,75.50386997480607
243,75.50386997480607
244,75.76943486284775
245,75.76943486284775
246,75.76943486284775
247,76.57700792723811
248,76.88181200234803
249,76.88181200234803
250,77.10670525098601
251,77.10670525098601
252,77.10670525098601
253,78.30690998809703
254,78.30690998809703
255,78.54929651417025
256,79.273009542291
257,79.273009542291
258,79.273009542291
259,79.48897462915666
260,79.66825546126356
261,79.97895394838802
262,80.35712243532336
263,80.35712243532336
264,80.35712243532336
265,80.35712243532336
266,80.54059439069043
267,80.54059439069043
268,80.54059439069043
269,80.54059439069043
270,80.54059439069043
271,80.54059439069043
272,80.54059439069043
273,80.70928935150604
274,81.61881811426545
275,81.61881811426545
276,82.09050243847034
277,82.09050243847034
278,82.09050243847034
279,82.09050243847034
280,82.32799464877073
281,82.54612711459971
282,83.28201969286194
283,83.53752542990212
284,83.86505617649561
285,83.86505617649561
286,83.86505617649561
287,84.09054995543099
288,84.63222393848659
289,84.63222393848659
290,84.9832246511322
291,84.9832246511322
292,84.9832246511322
293,85.35622873227746
294,85.75492002078285
295,86.10376243386457
296,86.41988573312076
297,86.41988573312076
298,86.88109220079929
299,86.88109220079929
300,87.86223114842598
301,88.18435781897414
302,88.3398518061907
303,88.3398518061907
304,88.69371675881482
305,88.69371675881482
306,88.88959891294607
307,88.88959891294607
308,88.88959891294607
309,88.88959891294607
310,89.65153548591026
311,89.65153548591026
312,89.65153548591026
313,89.8164974851276
314,90.10962702499513
315,90.10962702499513
316,90.32525525931257
317,90.32525525931257
318,90.32525525931257
319,90.69756958439781
320,90.69756958439781
321,91.55454146550207
322,91.55454146550207
323,92.5140153182659
324,92.75024477632445
325,92.75024477632445
326,92.75024477632445
327,92.75024477632445
328,93.18613689124012
329,93.62890062924734
330,93.62890062924734
331,93.62890062924734
332,93.62890062924734
333,93.96581327811
334,93.96581327811
335,93.96581327811
336,94.49924466498231
337,94.6695698220385
338,95.16343857052223
339,95.16343857052223
340,96.07168624379787
341,96.07168624379787
342,96.22518390860506
343,96.22518390860506
344,96.22518390860506
345,96.68390417436123
346,96.91620696075539
347,96.91620696075539
348,97.0509459114636
349,97.0509459114636
350,97.0509459114636
351,97.0509459114636
352,97.67783884507246
353,97.67783884507246
354,97.67783884507246
355,97.67783884507246
356,97.67783884507246
357,97.67783884507246
358,98.08025702821263
359,98.42085862087943
360,98.7040783404814
361,99.24548210145328
362,99.24548210145328
363,99.24548210145328
364,99.24548210145328
365,99.24548210145328
366,99.24548210145328
367,99.24548210145328
368,99.5675062345391
369,99.8081621286341
370,100.17859242674658
371,100.403319787265
372,100.403319787265
373,100.59264192594568
374,100.59264192594568
375,100.59264192594568
376,100.59264192594568
377,100.59264192594568
378,100.8558435912112
379,100.8558435912112
380,101.26184626091238
381,101.4308812215392
382,101.4308812215392
383,102.09051125465155
384,102.09051125465155
385,102.337290913356
386,102.337290913356
387,102.337290913356
388,102.5235413280371
389,102.7734099422693
390,102.7734099422693
391,102.7734099422693
392,103.06332603510214
393,103.06332603510214
394,103.6019852996737
395,103.6019852996737
396,103.7682821166439
397,103.7682821166439
398,103.9818463800993
399,103.9818463800993
400,104.42239522405426
401,104.76749696948411
402,105.2608323133051
403,105.2608323133051
404,105.4869825686563
405,105.77140584262713
406,105.77140584262713
407,105.77140584262713
408,105.77140584262713
409,106.02023472885965
410,106.02023472885965
411,106.34092522331086
412,106.50766475470816
413,107.05070222530362
414,107.31677569983631
415,107.31677569983631
416,107.31677569983631
417,107.31677569983631
418,107.31677569983631
419,107.31677569983631
420,107.31677569983631
421,107.99233924065398
422,108.34445611415644
423,108.67784801638739
424,108.67784801638739
425,108.67784801638739
426,109.25456536883921
427,109.25456536883921
428,109.25456536883921
429,109.25456536883921
430,109.25456536883921
431,109.25456536883921
432,109.25456536883921
433,109.25456536883921
434,109.25456536883921
435,109.25456536883921
436,109.44563632448725
437,109.44563632448725
438,109.81527886623228
439,110.1957734882287
440,110.40896669470521
441,110.83486817783928
442,110.83486817783928
443,110.83486817783928
444,111.24047715801971
445,111.56177082144265
446,111.56177082144265
447,111.56177082144265
448,111.56177082144265
449,111.77081632579333
450,111.77081632579333
451,112.02570085320738
452,112.02570085320738
453,112.26223176873414
454,112.26223176873414
455,112.26223176873414
456,112.26223176873414
457,112.26223176873414
458,112.77418805708484
459,113.14197637091665
460,113.14197637091665
461,113.14197637091665
462,113.3559155753272
463,113.3559155753272
464,113.73071674381613
465,113.97457696253085
466,113.97457696253085
467,113.97457696253085
468,114.21476771333323
469,114.75970788816963
470,114.75970788816963
471,115.02898349252605
472,115.18623058449955
473,115.18623058449955
474,115.18623058449955
475,115.51455500583248
476,115.51455500583248
477,115.51455500583248
478,115.7765011973845
479,116.267169096635
480,116.267169096635
481,116.4781622232509
482,116.72125642007059
483,116.72125642007059
484,116.72125642007059
485,116.72125642007059
486,116.72125642007059
487,116.90947412548147
488,116.90947412548147
489,116.90947412548147
490,116.90947412548147
491,117.21223708897938
492,117.52639028812605
493,117.52639028812605
494,117.88783816749635
495,117.88783816749635
496,117.88783816749635
497,118.27862353490954
498,118.63963641220134
499,118.63963641220134
500,118.63963641220134
501,118.63963641220134
502,118.63963641220134
503,118.63963641220134
504,118.63963641220134
505,118.63963641220134
506,118.99258831852012
507,119.25639892824684
508,119.25639892824684
509,119.25639892824684
510,119.50932042615663
511,119.50932042615663
512,120.07867062151517
513,120.07867062151517
514,120.07867062151517
515,120.5108715058276
516,120.5108715058276
517,120.5108715058276
518,120.5108715058276
519,120.5108715058276
520,120.66517237034638
521,120.66517237034638
522,120.88444560845497
523,120.88444560845497
524,121.2915986835366
525,121.2915986835366
526,121.2915986835366
527,121.2915986835366
528,121.2915986835366
529,121.2915986835366
530,121.2915986835366
531,121.57074714039689
532,121.57074714039689
533,121.57074714039689
534,121.57074714039689
535,121.57074714039689
536,121.57074714039689
537,121.69436185487223
538,122.06373482040703
539,122.06373482040703
540,122.06373482040703
541,122.06373482040703
542,122.06373482040703
543,122.06373482040703
544,122.06373482040703
545,122.06373482040703
546,122.06373482040703
547,122.06373482040703
548,122.06373482040703
549,122.06373482040703
550,122.06373482040703
551,122.06373482040703
552,122.06373482040703
553,122.06373482040703
554,122.45582862627457
555,122.83353303346999
556,123.12361028272139
557,123.12361028272139
558,123.12361028272139
559,123.12361028272139
560,123.12361028272139
561,123.12361028272139
562,123.12361028272139
563,123.12361028272139
564,123.43345409780825
565,123.43345409780825
566,123.43345409780825
567,123.43345409780825
568,123.43345409780825
569,123.43345409780825
570,123.69879902904749
571,123.82935623923888
572,123.82935623923888
573,124.04782216393312
574,124.04782216393312
575,124.04782216393312
576,124.04782216393312
577,124.04782216393312
578,124.50047941108762
579,124.50047941108762
580,125.20740431217416
581,125.68318966897054
582,125.68318966897054
583,125.68318966897054
584,125.68318966897054
585,125.68318966897054
586,126.07983089055999
587,126.44035548360937
588,126.75367084375905
589,126.87689104735693
590,126.87689104735693
591,126.87689104735693
592,127.22268182466435
593,127.22268182466435
594,127.45300946506431
595,127.82712638093724
596,127.82712638093724
597,127.82712638093724
598,127.82712638093724
599,128.14776671461365
600,128.14776671461365
601,128.3900062444343
602,128.3900062444343
603,128.81697331612105
604,128.81697331612105
605,128.81697331612105
606,128.81697331612105
607,128.81697331612105
608,128.81697331612105
609,128.81697331612105
610,129.63452822440567
611,130.08322910412633
612,130.08322910412633
613,130.6743109144749
614,130.6743109144749
615,130.6743109144749
616,131.12663731073428
617,131.12663731073428
618,131.12663731073428
619,131.12663731073428
620,131.12663731073428
621,131.12663731073428
622,131.12663731073428
623,131.12663731073428
624,131.12663731073428
625,131.5642539684912
626,131.5642539684912
627,131.5642539684912
628,131.8680981587969
629,131.8680981587969
630,131.8680981587969
631,131.8680981587969
632,131.8680981587969
633,131.8680981587969
634,132.11550809141391
635,132.33854643929718
636,132.33854643929718
637,132.56145504631013
638,132.56145504631013
639,132.91268340450324
640,132.91268340450324
641,132.91268340450324
642,133.1104790951573
643,133.1104790951573
644,133.4008231081425
645,133.64859804302696
646,133.64859804302696
647,133.64859804302696
648,133.9202810137439
649,133.9202810137439
650,133.9202810137439
651,133.9202810137439
652,134.24512623236268
653,134.24512623236268
654,134.74011840598524
655,134.74011840598524
656,134.89268402902047
657,135.302981802057
658,135.302981802057
659,135.302981802057
660,135.302981802057
661,135.538657769491
662,135.538657769491
663,135.538657769491
664,135.538657769491
665,135.7692546494031
666,135.9322350081797
667,135.9322350081797
668,135.9322350081797
669,135.9322350081797
670,135.9322350081797
671,135.9322350081797
672,135.9322350081797
673,135.9322350081797
674,136.15154453363579
675,136.15154453363579
676,136.33608180578685
677,136.33608180578685
678,136.48678527883743
679,136.92883527524452
680,137.1119208983146
681,137.1119208983146
682,137.40338497136995
683,137.40338497136995
684,137.40338497136995
685,137.40338497136995
686,137.40338497136995
687,137.40338497136995
688,137.67729343310555
689,137.89026046894085
690,137.89026046894085
691,138.20168877453605
692,138.40787834855948
693,138.40787834855948
694,138.68202092861785
695,138.68202092861785
696,138.68202092861785
697,138.68202092861785
698,138.68202092861785
699,138.68202092861785
700,138.68202092861785
701,138.68202092861785
702,138.68202092861785
703,138.68202092861785
704,138.68202092861785
705,138.9828916141091
706,138.9828916141091
707,139.29329486412783
708,139.29329486412783
709,139.29329486412783
710,139.46216588237255
711,139.46216588237255
712,139.46216588237255
713,139.7671655792858
714,139.7671655792858
715,140.52540905639302
716,140.6891080819482
717,140.6891080819482
718,140.96074147194383
719,141.23556456832085
720,141.23556456832085
721,141.23556456832085
722,141.23556456832085
723,141.23556456832085
724,141.23556456832085
725,141.23556456832085
726,141.23556456832085
727,141.23556456832085
728,141.23556456832085
729,141.23556456832085
730,141.23556456832085
731,141.23556456832085
732,141.23556456832085
733,141.23556456832085
734,141.48299073098696
735,141.48299073098696
736,141.48299073098696
737,141.63227431693966
738,141.63227431693966
739,141.63227431693966
740,141.63227431693966
741,142.0954600589842
742,142.0954600589842
743,142.0954600589842
744,142.2786457812602
745,142.2786457812602
746,142.2786457812602
747,142.2786457812602
748,142.2786457812602
749,142.2786457812602
750,142.58650918699155
751,142.82217497613564
752,142.82217497613564
753,142.82217497613564
754,143.09255293063626
755,143.09255293063626
756,143.09255293063626
757,143.09255293063626
758,143.09255293063626
759,143.31104690288635
760,143.31104690288635
761,143.31104690288635
762,143.31104690288635
763,143.73242401110457
764,143.8974291877832
765,144.34408287615193
766,144.34408287615193
767,144.53033241397426
768,145.19886017614664
769,145.19886017614664
770,145.46099903089777
771,145.46099903089777
772,145.80934558036466
773,145.80934558036466
774,145.80934558036466
775,145.80934558036466
776,146.07301279469846
777,146.07301279469846
778,146.22600662962378
779,146.3951025510085
780,146.77698856710694
781,146.77698856710694
782,146.77698856710694
783,146.77698856710694
784,146.77698856710694
785,146.77698856710694
786,146.77698856710694
787,147.02552237854806
788,147.02552237854806
789,147.02552237854806
790,147.35095878186758
791,147.35095878186758
792,147.35095878186758
793,147.35095878186758
794,147.56609623049494
795,147.56609623049494
796,147.71591238298345
797,148.0314004824216
798,148.0314004824216
799,148.38206491074124
800,148.62784977762394
801,148.93153123043777
802,149.3155527872671
803,149.3155527872671
804,149.3155527872671
805,149.3155527872671
806,149.3155527872671
807,149.3155527872671
808,149.3155527872671
809,149.3155527872671
810,149.3155527872671
811,149.74261115755428
812,150.14545027628492
813,150.14545027628492
814,150.91143303309858
815,150.91143303309858
816,150.91143303309858
817,150.91143303309858
818,150.91143303309858
819,151.53005355397417
820,151.882068481897
821,151.882068481897
822,152.19324277658814
823,152.19324277658814
824,152.59802785365244
825,152.59802785365244
826,152.59802785365244
827,152.59802785365244
828,152.59802785365244
829,152.59802785365244
830,152.59802785365244
831,152.59802785365244
832,152.59802785365244
833,152.80318507692854
834,152.80318507692854
835,152.80318507692854
836,152.80318507692854
837,153.06869368662495
838,153.80351635149196
839,153.80351635149196
840,154.5406935771667
841,154.5406935771667
842,154.5406935771667
843,154.66889218014896
844,154.66889218014896
845,154.90260044558931
846,154.90260044558931
847,154.90260044558931
848,154.90260044558931
849,154.90260044558931
850,154.90260044558931
851,154.90260044558931
852,155.54411266955202
853,155.54411266955202
854,155.54411266955202
855,155.90905929043055
856,155.90905929043055
857,156.33425627577446
858,156.33425627577446
859,156.33425627577446
860,156.33425627577446
861,156.33425627577446
862,156.53986077488997
863,156.53986077488997
864,156.53986077488997
865,156.53986077488997
866,156.79700893918613
867,156.79700893918613
868,156.79700893918613
869,156.79700893918613
870,156.79700893918613
871,157.06951909260772
872,157.06951909260772
873,157.06951909260772
874,157.06951909260772
875,157.06951909260772
876,157.06951909260772
877,157.41279158528954
878,157.41279158528954
879,157.41279158528954
880,157.41279158528954
881,157.61433624275315
882,157.7634828015275
883,157.7634828015275
884,157.7634828015275
885,158.0811278981286
886,158.0811278981286
887,158.0811278981286
888,158.24565220896338
889,158.24565220896338
890,158.52479860336086
891,158.52479860336086
892,158.52479860336086
893,158.52479860336086
894,158.52479860336086
895,158.52479860336086
896,158.52479860336086
897,158.52479860336086
898,158.52479860336086
899,158.52479860336086
900,158.52479860336086
901,158.52479860336086
902,158.52479860336086
903,158.52479860336086
904,158.68105720857693
905,158.68105720857693
906,158.68105720857693
907,158.68105720857693
908,158.68105720857693
909,158.68105720857693
910,158.68105720857693
911,158.68105720857693
912,158.9952946092556
913,158.9952946092556
914,158.9952946092556
915,158.9952946092556
916,158.9952946092556
917,158.9952946092556
918,158.9952946092556
919,158.9952946092556
920,159.2368738655425
921,159.2368738655425
922,159.2368738655425
923,159.2368738655425
924,159.2368738655425
925,159.2368738655425
926,159.2368738655425
927,159.6415757367097
928,159.6415757367097
929,159.6415757367097
930,159.6415757367097
931,159.93802454220997
932,159.93802454220997
933,160.25430842536292
934,160.53509095095956
935,160.53509095095956
936,160.90967970070483
937,160.90967970070483
938,160.90967970070483
939,160.90967970070483
940,160.90967970070483
941,161.1135936015228
942,161.36346045088413
943,161.6140062269605
944,161.6140062269605
945,161.6140062269605
946,161.6140062269605
947,161.90192272221938
948,161.90192272221938
949,161.90192272221938
950,162.33352724771999
951,162.33352724771999
952,162.33352724771999
953,162.33352724771999
954,162.33352724771999
955,162.33352724771999
956,162.88691732906378
957,163.3949582596636
958,163.77981653511057
959,163.77981653511057
960,163.77981653511057
961,163.77981653511057
962,163.77981653511057
963,163.77981653511057
964,163.77981653511057
965,164.06966340446348
966,164.82917261081897
967,164.82917261081897
968,165.45316028090346
969,165.45316028090346
970,165.7153488923365
971,165.7153488923365
972,165.7153488923365
973,165.9981128779562
974,166.26716002095333
975,166.26716002095333
976,166.26716002095333
977,166.26716002095333
978,166.26716002095333
979,166.26716002095333
980,166.26716002095333
981,167.34868166055654
982,167.34868166055654
983,167.50803888908317
984,167.50803888908317
985,167.79761438718288
986,167.79761438718288
987,167.79761438718288
988,167.79761438718288
989,167.79761438718288
990,167.79761438718288
991,167.79761438718288
992,167.79761438718288
993,167.79761438718288
994,168.57320945167322
995,168.57320945167322
996,168.57320945167322
997,168.57320945167322
998,168.57320945167322
999,168.57320945167322
1000,168.83366980357044
1001,168.83366980357044
1002,168.83366980357044
1003,168.83366980357044
1004,168.83366980357044
1005,168.83366980357044
1006,168.83366980357044
1007,168.83366980357044
1008,168.83366980357044
1009,169.0785995720399
1010,169.0785995720399
1011,169.0785995720399
1012,169.0785995720399
1013,169.0785995720399
1014,169.0785995720399
1015,169.0785995720399
1016,169.0785995720399
1017,169.3562517263086
1018,169.6089002957755
1019,169.6089002957755
1020,169.6089002957755
1021,169.6089002957755
1022,169.6089002957755
1023,170.06169559677406
1024,170.06169559677406


==> data/sample_20_11_0.7.csv <==
,0
0,0.0
1,0.0
2,0.0
3,6.268584758257878
4,11.382792849840445
5,15.092090289878817
6,18.314819375833196
7,22.335665710511876
8,25.254037546864666
9,25.73422761429908
10,26.437489167837185
11,27.870157100355158
12,28.930001256801905
13,29.14661193397502
14,30.152883830980443
15,30.501035982197628
16,31.34073904639242
17,32.0836054862655
18,32.891777090573164
19,34.01229536057258
20,34.56790409067199
21,35.038496137282365
22,35.372418010940805
23,36.600727800003924
24,37.00173465943062
25,37.432660110817366
26,37.7808929666741
27,38.68841948174195
28,38.92879842445152
29,39.96628402302345
30,40.75834846628103
31,41.253797618441034
32,41.98529684725933
33,42.22961543777833
34,43.10031718073185
35,43.80294592604524
36,44.017129313758005
37,44.29707728285558
38,44.81281924670914
39,45.3112311834621
40,45.56817355458172
41,45.8229464109206
42,46.13465994204154
43,46.34938682918096
44,46.590907426226735
45,46.854718205018266
46,47.74426580471631
47,48.02671088075972
48,48.266313965772646
49,48.60982106488225
50,48.93241058093696
51,49.17107476109023
52,50.477900726518
53,51.311937097419005
54,51.5579179186793
55,51.81269422565798
56,52.07937524667393
57,52.28431077267652
58,52.984895029117595
59,53.57565546512681
60,53.79048530614746
61,54.777172868313755
62,55.675700269518
63,56.75261659767002
64,57.03294585866506
65,57.6047966332838
66,58.07770493198258
67,58.53165241365025
68,59.65808082959429
69,60.06670813225488
70,60.583890278645256
71,61.21417324977621
72,61.780512348543745
73,62.238801428858835
74,62.643008695505884
75,64.29388924534106
76,64.56625089784936
77,65.18231575072137
78,65.89564726227565
79,66.38869332060008
80,66.9550782407661
81,67.4648924439848
82,68.09539469207297
83,68.52972679984478
84,68.9365502245024
85,69.41491567088391
86,70.00395274078534
87,70.52142756975408
88,70.88054175362814
89,71.40115197584396
90,72.08509496701768
91,72.65085847728065
92,73.15960169823138
93,73.52310021505801
94,73.86075334927514
95,74.30395849398973
96,74.83376000811937
97,75.31379561467446
98,75.8306884383092
99,76.29621758845124
100,76.76107610902892
101,77.27207370645087
102,77.79623540574724
103,78.45039520671702
104,79.41890637347043
105,80.10439959442269
106,80.10439959442269
107,81.15869226199707
108,81.61175901175726
109,82.09969376110377
110,82.59154181479761
111,84.20672988143244
112,84.60021417612495
113,85.22192685893286
114,85.78919440705774
115,86.32105996352412
116,87.10165141445287
117,87.52033320441384
118,88.09394832457723
119,89.31219747629385
120,89.31219747629385
121,90.2625888946378
122,90.73917876591099
123,91.23901297764417
124,91.54649625188908
125,92.19548985632738
126,92.75057962659301
127,93.61917492621924
128,94.08406574342344
129,94.08406574342344
130,94.08406574342344
131,94.43734941252919
132,94.43734941252919
133,94.86285011241641
134,95.20848696094887
135,95.20848696094887
136,95.20848696094887
137,95.20848696094887
138,95.62958475430138
139,95.97640760376194
140,95.97640760376194
141,95.97640760376194
142,95.97640760376194
143,95.97640760376194
144,95.97640760376194
145,95.97640760376194
146,95.97640760376194
147,96.44130813959967
148,96.44130813959967
149,96.44130813959967
150,96.44130813959967
151,96.69339495027238
152,96.69339495027238
153,96.69339495027238
154,96.69339495027238
155,96.69339495027238
156,96.69339495027238
157,96.69339495027238
158,96.69339495027238
159,96.69339495027238
160,96.69339495027238
161,96.69339495027238
162,96.69339495027238
163,96.69339495027238
164,96.69339495027238
165,96.69339495027238
166,96.69339495027238
167,96.69339495027238
168,96.69339495027238
169,96.69339495027238
170,96.69339495027238
171,96.69339495027238
172,96.69339495027238
173,96.87587689347276
174,96.87587689347276
175,96.87587689347276
176,96.87587689347276
177,96.87587689347276
178,96.87587689347276
179,96.87587689347276
180,96.87587689347276
181,96.87587689347276
182,97.5834636437831
183,97.5834636437831
184,97.5834636437831
185,97.5834636437831
186,97.5834636437831
187,97.5834636437831
188,97.5834636437831
189,97.5834636437831
190,98.16620363430067
191,98.16620363430067
192,98.16620363430067
193,98.16620363430067
194,98.16620363430067
195,98.16620363430067
196,98.16620363430067
197,98.16620363430067
198,98.16620363430067
199,98.56080021515211
200,98.56080021515211
201,98.56080021515211
202,99.27103628292936
203,99.27103628292936
204,99.8208424565979
205,99.8208424565979
206,99.8208424565979
207,99.8208424565979
208,99.8208424565979
209,99.8208424565979
210,99.8208424565979
211,99.8208424565979
212,99.8208424565979
213,99.8208424565979
214,99.8208424565979
215,100.03231192129616
216,100.03231192129616
217,100.03231192129616
218,100.49051275436231
219,100.49051275436231
220,100.49051275436231
221,100.49051275436231
222,100.49051275436231
223,100.49051275436231
224,100.94366358150837
225,101.32494464609744
226,101.32494464609744
227,101.32494464609744
228,101.32494464609744
229,101.84834023019458
230,101.84834023019458
231,101.84834023019458
232,102.06806902852932
233,102.06806902852932
234,102.06806902852932
235,102.06806902852932
236,102.06806902852932
237,102.06806902852932
238,102.06806902852932
239,102.06806902852932
240,102.36732052784828
241,102.36732052784828
242,102.36732052784828
243,102.36732052784828
244,102.36732052784828
245,102.36732052784828
246,102.36732052784828
247,102.56763301488202
248,102.56763301488202
249,102.56763301488202
250,102.56763301488202
251,102.56763301488202
252,102.56763301488202
253,102.56763301488202
254,102.56763301488202
255,102.56763301488202
256,102.56763301488202
257,102.56763301488202
258,102.76234869652305
259,102.93244922476984
260,102.93244922476984
261,103.3000165931791
262,103.3000165931791
263,103.3000165931791
264,103.7556652639586
265,103.7556652639586
266,103.7556652639586
267,103.7556652639586
268,103.7556652639586
269,104.48779433459022
270,104.48779433459022
271,104.48779433459022
272,104.48779433459022
273,104.88982984102545
274,104.88982984102545
275,105.20820405194604
276,105.20820405194604
277,105.20820405194604
278,105.60509438410668
279,105.60509438410668
280,105.60509438410668
281,105.60509438410668
282,105.60509438410668
283,105.60509438410668
284,105.60509438410668
285,105.60509438410668
286,105.60509438410668
287,105.60509438410668
288,105.60509438410668
289,105.60509438410668
290,105.60509438410668
291,105.60509438410668
292,105.60509438410668
293,105.60509438410668
294,105.96878937303082
295,106.44001129658811
296,106.44001129658811
297,106.44001129658811
298,106.44001129658811
299,106.44001129658811
300,106.44001129658811
301,107.0906710695914
302,107.0906710695914
303,107.0906710695914
304,107.0906710695914
305,107.0906710695914
306,107.0906710695914
307,107.0906710695914
308,107.0906710695914
309,107.0906710695914
310,107.0906710695914
311,107.0906710695914
312,107.78418816814458
313,107.78418816814458
314,107.78418816814458
315,107.78418816814458
316,108.34118689175243
317,108.34118689175243
318,108.34118689175243
319,108.79240843378224
320,108.79240843378224
321,108.79240843378224
322,108.79240843378224
323,108.79240843378224
324,108.79240843378224
325,108.79240843378224
326,108.79240843378224
327,108.79240843378224
328,108.79240843378224
329,108.79240843378224
330,108.79240843378224
331,108.79240843378224
332,108.79240843378224
333,109.02995434697058
334,109.02995434697058
335,109.23592577481345
336,109.23592577481345
337,109.46511731689705
338,109.75792668818549
339,109.75792668818549
340,109.75792668818549
341,110.07708968460284
342,110.07708968460284
343,110.07708968460284
344,110.07708968460284
345,110.07708968460284
346,110.07708968460284
347,110.07708968460284
348,110.07708968460284
349,110.07708968460284
350,110.07708968460284
351,110.41039309179723
352,110.41039309179723
353,110.41039309179723
354,110.41039309179723
355,110.41039309179723
356,110.41039309179723
357,110.41039309179723
358,110.41039309179723
359,110.41039309179723
360,110.41039309179723
361,110.41039309179723
362,110.41039309179723
363,110.41039309179723
364,110.86288529529872
365,110.86288529529872
366,111.38192438840102
367,111.38192438840102
368,111.38192438840102
369,111.38192438840102
370,111.63901606532258
371,111.63901606532258
372,111.91493120164708
373,112.0968890402531
374,112.0968890402531
375,112.0968890402531
376,112.0968890402531
377,112.0968890402531
378,112.33939303919283
379,112.33939303919283
380,112.78492218533225
381,112.78492218533225
382,112.78492218533225
383,112.78492218533225
384,112.78492218533225
385,113.13585712362631
386,113.41954711179667
387,113.41954711179667
388,113.41954711179667
389,113.41954711179667
390,113.41954711179667
391,113.41954711179667
392,113.83520443178581
393,113.83520443178581
394,113.83520443178581
395,113.83520443178581
396,113.83520443178581
397,113.83520443178581
398,113.83520443178581
399,113.83520443178581
400,113.83520443178581
401,113.83520443178581
402,113.83520443178581
403,113.83520443178581
404,113.83520443178581
405,113.83520443178581
406,113.83520443178581
407,114.02727940461746
408,114.02727940461746
409,114.96088016483736
410,114.96088016483736
411,114.96088016483736
412,114.96088016483736
413,115.42175757502582
414,115.42175757502582
415,115.42175757502582
416,115.42175757502582
417,115.42175757502582
418,115.42175757502582
419,115.42175757502582
420,115.78547246301733
421,115.78547246301733
422,115.78547246301733
423,115.78547246301733
424,116.18411788812416
425,116.18411788812416
426,116.18411788812416
427,116.18411788812416
428,116.18411788812416
429,116.18411788812416
430,116.18411788812416
431,116.56644743916381
432,116.56644743916381
433,116.56644743916381
434,116.56644743916381
435,116.56644743916381
436,116.56644743916381
437,116.56644743916381
438,116.56644743916381
439,116.56644743916381
440,116.56644743916381
441,116.87861481569446
442,116.87861481569446
443,117.37662851148498
444,117.37662851148498
445,118.56902365267543
446,118.56902365267543
447,118.56902365267543
448,118.56902365267543
449,118.56902365267543
450,118.56902365267543
451,118.56902365267543
452,118.56902365267543
453,118.56902365267543
454,119.63679469111007
455,119.63679469111007
456,119.92816052829394
457,119.92816052829394
458,119.92816052829394
459,120.29265452388265
460,120.29265452388265
461,120.86795082420277
462,120.86795082420277
463,120.86795082420277
464,120.86795082420277
465,120.86795082420277
466,120.86795082420277
467,121.7167703170102
468,121.99149390505264
469,122.78143410384436
470,122.78143410384436
471,122.78143410384436
472,122.78143410384436
473,122.78143410384436
474,122.78143410384436
475,122.78143410384436
476,122.78143410384436
477,122.78143410384436
478,122.78143410384436
479,122.78143410384436
480,123.21795487686813
481,123.21795487686813
482,123.21795487686813
483,123.21795487686813
484,123.21795487686813
485,123.21795487686813
486,123.21795487686813
487,123.21795487686813
488,123.21795487686813
489,123.21795487686813
490,123.21795487686813
491,123.21795487686813
492,123.54830376201866
493,123.54830376201866
494,123.54830376201866
495,123.54830376201866
496,123.54830376201866
497,123.54830376201866
498,123.54830376201866
499,123.77716054772286
500,123.77716054772286
501,123.77716054772286
502,124.5510972416599
503,124.5510972416599
504,124.92348370478358
505,124.92348370478358
506,124.92348370478358
507,124.92348370478358
508,124.92348370478358
509,124.92348370478358
510,124.92348370478358
511,124.92348370478358
512,125.29617688949119
513,125.29617688949119
514,125.29617688949119
515,125.29617688949119
516,125.29617688949119
517,125.29617688949119
518,125.29617688949119
519,125.29617688949119
520,125.29617688949119
521,125.29617688949119
522,125.29617688949119
523,125.29617688949119
524,125.29617688949119
525,125.29617688949119
526,125.29617688949119
527,125.29617688949119
528,125.29617688949119
529,125.29617688949119
530,125.29617688949119
531,125.29617688949119
532,125.29617688949119
533,125.29617688949119
534,125.29617688949119
535,125.29617688949119
536,125.29617688949119
537,125.29617688949119
538,125.29617688949119
539,125.29617688949119
540,125.29617688949119
541,125.29617688949119
542,125.29617688949119
543,125.29617688949119
544,125.29617688949119
545,125.29617688949119
546,125.29617688949119
547,125.29617688949119
548,125.29617688949119
549,125.29617688949119
550,125.80576377054517
551,125.80576377054517
552,125.80576377054517
553,125.80576377054517
554,126.03087964704223
555,126.03087964704223
556,126.55038844449261
557,126.55038844449261
558,126.55038844449261
559,126.55038844449261
560,126.83410555964369
561,126.83410555964369
562,126.83410555964369
563,126.83410555964369
564,126.83410555964369
565,126.83410555964369
566,126.83410555964369
567,127.41674034633529
568,127.41674034633529
569,127.41674034633529
570,127.41674034633529
571,127.41674034633529
572,127.41674034633529
573,127.41674034633529
574,127.41674034633529
575,127.41674034633529
576,127.41674034633529
577,127.41674034633529
578,127.41674034633529
579,127.41674034633529
580,127.41674034633529
581,127.41674034633529
582,127.65730898075375
583,127.65730898075375
584,127.65730898075375
585,127.65730898075375
586,127.65730898075375
587,127.65730898075375
588,127.65730898075375
589,127.65730898075375
590,127.65730898075375
591,127.65730898075375
592,127.65730898075375
593,127.65730898075375
594,127.65730898075375
595,128.14212721781607
596,128.14212721781607
597,128.14212721781607
598,128.4247484707767
599,128.4247484707767
600,128.4247484707767
601,129.14310079903737
602,129.14310079903737
603,129.14310079903737
604,129.14310079903737
605,129.14310079903737
606,129.14310079903737
607,129.14310079903737
608,129.14310079903737
609,129.70958403120156
610,129.70958403120156
611,129.70958403120156
612,129.70958403120156
613,129.94521328037686
614,129.94521328037686
615,130.32081817700887
616,130.32081817700887
617,130.32081817700887
618,130.51301664920965
619,130.51301664920965
620,130.51301664920965
621,130.51301664920965
622,130.51301664920965
623,130.51301664920965
624,130.51301664920965
625,130.51301664920965
626,130.51301664920965
627,131.05531632283765
628,131.51510165273788
629,131.51510165273788
630,131.51510165273788
631,131.9049607068279
632,131.9049607068279
633,131.9049607068279
634,132.28965203266463
635,132.28965203266463
636,132.28965203266463
637,132.28965203266463
638,132.28965203266463
639,132.28965203266463
640,132.28965203266463
641,132.28965203266463
642,132.28965203266463
643,132.28965203266463
644,132.72051523516305
645,133.33487929392865
646,133.72256860193994
647,133.72256860193994
648,134.0808446531237
649,134.0808446531237
650,134.0808446531237
651,134.0808446531237
652,134.0808446531237
653,134.81793996435357
654,134.81793996435357
655,134.81793996435357
656,134.81793996435357
657,134.81793996435357
658,134.81793996435357
659,134.81793996435357
660,134.81793996435357
661,134.81793996435357
662,134.81793996435357
663,134.81793996435357
664,134.81793996435357
665,134.81793996435357
666,134.81793996435357
667,134.81793996435357
668,135.06488028028895
669,135.06488028028895
670,135.06488028028895
671,135.06488028028895
672,135.06488028028895
673,135.06488028028895
674,135.06488028028895
675,135.06488028028895
676,135.06488028028895
677,135.34296300915707
678,135.34296300915707
679,135.34296300915707
680,135.34296300915707
681,135.34296300915707
682,135.62068551803867
683,135.62068551803867
684,135.62068551803867
685,135.62068551803867
686,136.17042693399173
687,136.17042693399173
688,136.5775018137134
689,136.93538549760845
690,136.93538549760845
691,136.93538549760845
692,136.93538549760845
693,136.93538549760845
694,136.93538549760845
695,136.93538549760845
696,137.79992264094446
697,137.79992264094446
698,137.79992264094446
699,137.79992264094446
700,137.79992264094446
701,137.79992264094446
702,137.79992264094446
703,137.79992264094446
704,137.79992264094446
705,137.79992264094446
706,137.79992264094446
707,137.79992264094446
708,137.79992264094446
709,137.79992264094446
710,138.1114127550082
711,138.1114127550082
712,138.1114127550082
713,138.1114127550082
714,138.1114127550082
715,138.1114127550082
716,138.1114127550082
717,138.1114127550082
718,138.1114127550082
719,138.405144641965
720,138.405144641965
721,138.405144641965
722,138.405144641965
723,138.405144641965
724,138.405144641965
725,138.66056983308903
726,138.66056983308903
727,138.66056983308903
728,138.66056983308903
729,138.66056983308903
730,138.66056983308903
731,138.66056983308903
732,138.66056983308903
733,138.66056983308903
734,138.66056983308903
735,138.66056983308903
736,138.66056983308903
737,138.66056983308903
738,138.66056983308903
739,138.66056983308903
740,138.66056983308903
741,138.66056983308903
742,138.66056983308903
743,138.66056983308903
744,138.66056983308903
745,138.66056983308903
746,138.66056983308903
747,138.66056983308903
748,138.66056983308903
749,138.66056983308903
750,138.66056983308903
751,138.66056983308903
752,138.66056983308903
753,138.66056983308903
754,138.66056983308903
755,138.66056983308903
756,138.66056983308903
757,138.66056983308903
758,138.66056983308903
759,138.66056983308903
760,138.66056983308903
761,138.66056983308903
762,138.66056983308903
763,138.66056983308903
764,138.66056983308903
765,138.66056983308903
766,138.66056983308903
767,138.66056983308903
768,138.66056983308903
769,138.66056983308903
770,138.66056983308903
771,138.66056983308903
772,138.66056983308903
773,138.66056983308903
774,138.66056983308903
775,138.66056983308903
776,138.66056983308903
777,139.0539027412418
778,139.0539027412418
779,139.0539027412418
780,139.0539027412418
781,139.0539027412418
782,139.0539027412418
783,139.0539027412418
784,139.0539027412418
785,139.0539027412418
786,139.0539027412418
787,139.0539027412418
788,139.52939950421384
789,139.52939950421384
790,139.52939950421384
791,139.52939950421384
792,139.52939950421384
793,139.77451100103468
794,139.77451100103468
795,139.77451100103468
796,139.77451100103468
797,140.39535547388664
798,140.39535547388664
799,140.39535547388664
800,140.39535547388664
801,140.39535547388664
802,140.39535547388664
803,140.39535547388664
804,140.39535547388664
805,140.39535547388664
806,140.60207575758153
807,140.60207575758153
808,140.60207575758153
809,140.60207575758153
810,140.60207575758153
811,140.86324095955567
812,140.86324095955567
813,140.86324095955567
814,140.86324095955567
815,140.86324095955567
816,140.86324095955567
817,140.86324095955567
818,140.86324095955567
819,140.86324095955567
820,140.86324095955567
821,140.86324095955567
822,140.86324095955567
823,140.86324095955567
824,140.86324095955567
825,140.86324095955567
826,141.4192817650956
827,141.4192817650956
828,141.4192817650956
829,141.90441101944901
830,141.90441101944901
831,142.33431887979606
832,142.33431887979606
833,142.33431887979606
834,142.33431887979606
835,142.33431887979606
836,142.33431887979606
837,142.33431887979606
838,142.33431887979606
839,142.33431887979606
840,142.33431887979606
841,142.33431887979606
842,142.33431887979606
843,142.33431887979606
844,142.5867817132337
845,142.5867817132337
846,142.93137648092483
847,142.93137648092483
848,142.93137648092483
849,142.93137648092483
850,142.93137648092483
851,143.20815837294617
852,143.20815837294617
853,143.20815837294617
854,143.20815837294617
855,143.20815837294617
856,143.20815837294617
857,143.20815837294617
858,143.20815837294617
859,143.20815837294617
860,143.20815837294617
861,143.20815837294617
862,143.20815837294617
863,143.20815837294617
864,143.20815837294617
865,143.20815837294617
866,143.20815837294617
867,143.20815837294617
868,143.20815837294617
869,143.20815837294617
870,143.20815837294617
871,143.20815837294617
872,143.20815837294617
873,143.20815837294617
874,143.20815837294617
875,143.20815837294617
876,143.20815837294617
877,143.20815837294617
878,143.20815837294617
879,143.20815837294617
880,143.20815837294617
881,143.20815837294617
882,143.20815837294617
883,143.39489142213895
884,143.39489142213895
885,143.39489142213895
886,143.39489142213895
887,143.39489142213895
888,143.39489142213895
889,143.39489142213895
890,143.39489142213895
891,143.39489142213895
892,143.73105474769835
893,143.73105474769835
894,143.73105474769835
895,143.73105474769835
896,143.73105474769835
897,143.73105474769835
898,143.73105474769835
899,143.73105474769835
900,143.73105474769835
901,143.73105474769835
902,143.73105474769835
903,145.04724426375427
904,145.04724426375427
905,145.04724426375427
906,145.04724426375427
907,145.04724426375427
908,145.28448879390768
909,145.28448879390768
910,145.28448879390768
911,145.28448879390768
912,145.28448879390768
913,145.28448879390768
914,145.28448879390768
915,145.28448879390768
916,145.28448879390768
917,145.28448879390768
918,145.28448879390768
919,145.28448879390768
920,145.83691912796806
921,145.83691912796806
922,145.83691912796806
923,145.83691912796806
924,146.1553730616358
925,146.1553730616358
926,146.1553730616358
927,146.1553730616358
928,146.68650629801593
929,146.68650629801593
930,146.68650629801593
931,146.68650629801593
932,146.68650629801593
933,146.68650629801593
934,146.68650629801593
935,146.68650629801593
936,146.68650629801593
937,146.90598989283984
938,146.90598989283984
939,147.8025623202314
940,147.8025623202314
941,147.8025623202314
942,147.8025623202314
943,147.8025623202314
944,147.8025623202314
945,147.8025623202314
946,147.8025623202314
947,147.8025623202314
948,147.8025623202314
949,147.8025623202314
950,147.8025623202314
951,147.8025623202314
952,147.8025623202314
953,147.8025623202314
954,147.8025623202314
955,147.99925393168627
956,147.99925393168627
957,147.99925393168627
958,148.26673822879172
959,148.26673822879172
960,148.67423308536218
961,148.67423308536218
962,148.67423308536218
963,148.67423308536218
964,148.67423308536218
965,148.67423308536218
966,148.67423308536218
967,148.67423308536218
968,149.00861715449884
969,149.00861715449884
970,149.00861715449884
971,149.00861715449884
972,149.00861715449884
973,149.00861715449884
974,149.00861715449884
975,149.00861715449884
976,149.23588548462286
977,149.23588548462286
978,149.23588548462286
979,149.23588548462286
980,149.23588548462286
981,149.7551349151435
982,149.7551349151435
983,150.26043890328782
984,150.70328330016187
985,150.70328330016187
986,150.70328330016187
987,150.70328330016187
988,150.70328330016187
989,150.70328330016187
990,150.70328330016187
991,150.70328330016187
992,150.70328330016187
993,150.70328330016187
994,150.70328330016187
995,150.70328330016187
996,151.21714035303825
997,151.21714035303825
998,151.21714035303825
999,151.68746678673554
1000,151.68746678673554
1001,151.68746678673554
1002,151.68746678673554
1003,151.68746678673554
1004,151.68746678673554
1005,151.68746678673554
1006,151.68746678673554
1007,151.68746678673554
1008,151.68746678673554
1009,151.68746678673554
1010,151.68746678673554
1011,151.68746678673554
1012,151.68746678673554
1013,151.68746678673554
1014,151.68746678673554
1015,151.68746678673554
1016,151.68746678673554
1017,151.68746678673554
1018,151.68746678673554
1019,152.00466322843332
1020,152.62561932441326
1021,152.62561932441326
1022,152.62561932441326
1023,152.62561932441326
1024,152.62561932441326


==> data/sample_20_11_0.75_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,3.473382582014101
4,7.102857368494469
5,9.168951795286372
6,11.913689397365058
7,14.171367050981043
8,15.960638546639817
9,15.960638546639817
10,17.43580501532783
11,18.60305706381586
12,20.03176762802238
13,20.474152039742933
14,21.92704488535175
15,22.30424162439902
16,23.006668071647177
17,23.006668071647177
18,23.006668071647177
19,23.684836453505564
20,23.684836453505564
21,23.684836453505564
22,23.880215042499056
23,24.347272239467
24,24.979411612519844
25,25.284794326697355
26,25.284794326697355
27,25.701105828289307
28,26.47740481451633
29,27.064649195587826
30,27.75286450126407
31,27.996356618189186
32,27.996356618189186
33,27.996356618189186
34,27.996356618189186
35,28.413111542988908
36,28.75381725807926
37,28.75381725807926
38,29.14710232757479
39,29.905517688529528
40,29.905517688529528
41,30.028926362693177
42,30.028926362693177
43,30.028926362693177
44,31.121234110347718
45,31.414097726066938
46,31.899304375587406
47,32.264728025223285
48,32.264728025223285
49,33.23055770490995
50,33.51927870008632
51,33.51927870008632
52,33.674899167151644
53,33.98623202364855
54,34.12552264135416
55,34.342288924253126
56,34.342288924253126
57,34.342288924253126
58,34.89480063026828
59,35.10104553751831
60,35.394019555665764
61,35.53804445933587
62,35.69050652232374
63,36.30096510800111
64,36.73658278264908
65,37.127289032833986
66,37.4087315198523
67,37.4087315198523
68,37.4087315198523
69,37.4087315198523
70,37.9041253943319
71,37.9041253943319
72,38.16409917300733
73,38.16409917300733
74,38.16409917300733
75,38.99768898815388
76,38.99768898815388
77,38.99768898815388
78,39.32964453336202
79,39.32964453336202
80,39.32964453336202
81,39.74703416981711
82,39.97415777921152
83,40.338162798702356
84,40.65141017100225
85,40.65141017100225
86,41.608820041399106
87,41.95388076230401
88,42.27377238162546
89,42.46021765103096
90,42.75773490810277
91,42.75773490810277
92,42.75773490810277
93,43.51863277471948
94,43.51863277471948
95,43.51863277471948
96,43.51863277471948
97,43.8169902019662
98,43.8169902019662
99,43.8169902019662
100,43.8169902019662
101,44.00432883568728
102,44.00432883568728
103,44.31050631585576
104,44.81715606798597
105,44.81715606798597
106,44.81715606798597
107,45.259045684687095
108,45.5020380861258
109,45.5020380861258
110,45.5020380861258
111,45.78761788821272
112,45.78761788821272
113,46.283279385981245
114,47.05253267086815
115,47.353823174488774
116,47.353823174488774
117,47.561711940990385
118,47.561711940990385
119,47.71863580883645
120,48.39229953963243
121,48.66660936153366
122,48.66660936153366
123,48.941953400409425
124,49.10469282051761
125,49.10469282051761
126,49.35766470547499
127,50.06163668119658
128,50.06163668119658
129,50.06163668119658
130,50.06163668119658
131,50.06163668119658
132,50.06163668119658
133,50.32412383543344
134,50.69829679170377
135,50.941688567393165
136,51.342409819119155
137,51.59835430309156
138,51.93615744307179
139,52.577796064392636
140,52.95936193743747
141,53.8846397548322
142,54.37285011871306
143,54.8318956030159
144,55.1977178569957
145,55.50334641783219
146,55.50334641783219
147,55.50334641783219
148,56.61814547968346
149,56.61814547968346
150,56.61814547968346
151,56.61814547968346
152,56.930444388019
153,56.930444388019
154,56.930444388019
155,56.930444388019
156,56.930444388019
157,56.930444388019
158,56.930444388019
159,56.930444388019
160,57.33356599110495
161,57.33356599110495
162,57.33356599110495
163,57.33356599110495
164,57.33356599110495
165,57.33356599110495
166,57.88662166727512
167,57.88662166727512
168,57.88662166727512
169,57.88662166727512
170,57.88662166727512
171,58.08681803778626
172,58.08681803778626
173,58.30678596971735
174,58.30678596971735
175,58.30678596971735
176,58.30678596971735
177,58.559800327250535
178,58.559800327250535
179,58.559800327250535
180,58.559800327250535
181,58.559800327250535
182,58.78532169673546
183,59.13127544397472
184,59.13127544397472
185,59.13127544397472
186,59.13127544397472
187,59.13127544397472
188,59.397014571787224
189,59.397014571787224
190,59.397014571787224
191,59.627149642940175
192,59.627149642940175
193,59.86598222294479
194,59.86598222294479
195,59.86598222294479
196,59.86598222294479
197,59.86598222294479
198,59.86598222294479
199,59.86598222294479
200,59.86598222294479
201,60.2455692284045
202,60.2455692284045
203,60.2455692284045
204,60.2455692284045
205,60.2455692284045
206,60.825890147864946
207,60.825890147864946
208,61.229183592214895
209,61.507034292825345
210,62.00466549571132
211,62.00466549571132
212,62.00466549571132
213,62.42926170542516
214,62.42926170542516
215,63.54563588311778
216,63.54563588311778
217,63.78479478707997
218,63.78479478707997
219,63.78479478707997
220,63.78479478707997
221,64.65613458427114
222,65.0005658459266
223,65.37856344756996
224,65.37856344756996
225,65.6906682881854
226,65.99284462168167
227,65.99284462168167
228,65.99284462168167
229,66.34489435247335
230,66.57409333791323
231,67.18340631607303
232,67.92360833090837
233,68.17782923708022
234,68.34568281100871
235,68.34568281100871
236,68.34568281100871
237,68.34568281100871
238,68.34568281100871
239,68.34568281100871
240,68.34568281100871
241,68.58303795937444
242,69.12086234469862
243,69.12086234469862
244,69.35268696259996
245,69.74051430012109
246,69.74051430012109
247,69.98393622649775
248,70.17375164951281
249,70.17375164951281
250,70.77966872796762
251,70.77966872796762
252,70.95778152320233
253,70.95778152320233
254,71.1106739857701
255,71.36752358653871
256,71.36752358653871
257,71.65470508401705
258,71.65470508401705
259,71.65470508401705
260,71.65470508401705
261,71.65470508401705
262,72.34122725485153
263,72.34122725485153
264,72.34122725485153
265,72.34122725485153
266,72.34122725485153
267,72.80647997779117
268,72.80647997779117
269,72.80647997779117
270,72.80647997779117
271,72.80647997779117
272,73.118247244198
273,73.39048045241469
274,73.39048045241469
275,73.39048045241469
276,73.54674602470601
277,73.54674602470601
278,73.8543451282031
279,73.8543451282031
280,74.29901783561098
281,74.29901783561098
282,74.7984984648424
283,74.7984984648424
284,75.11905116650004
285,75.33589395050527
286,75.33589395050527
287,75.33589395050527
288,75.33589395050527
289,75.33589395050527
290,75.33589395050527
291,75.58900503568466
292,75.58900503568466
293,75.58900503568466
294,75.86919847750448
295,75.86919847750448
296,75.98476389504938
297,76.27514382486353
298,76.48070712294596
299,76.48070712294596
300,76.86517001906
301,77.02764371078885
302,77.28874257970999
303,77.28874257970999
304,77.28874257970999
305,77.28874257970999
306,77.28874257970999
307,77.28874257970999
308,77.28874257970999
309,77.53053976349281
310,77.53053976349281
311,77.53053976349281
312,77.53053976349281
313,77.78589568529105
314,78.0523641972642
315,78.0523641972642
316,78.0523641972642
317,78.47723101819022
318,78.74239893692543
319,78.74239893692543
320,78.74239893692543
321,78.74239893692543
322,79.12148758995846
323,79.12148758995846
324,79.12148758995846
325,79.12148758995846
326,79.39578676625875
327,79.39578676625875
328,79.39578676625875
329,79.80779278289482
330,79.80779278289482
331,79.80779278289482
332,79.80779278289482
333,79.80779278289482
334,79.80779278289482
335,79.80779278289482
336,80.2514998811229
337,80.2514998811229
338,80.46027392138424
339,80.46027392138424
340,80.46027392138424
341,80.46027392138424
342,80.46027392138424
343,80.46027392138424
344,80.46027392138424
345,80.67423727247242
346,80.67423727247242
347,80.67423727247242
348,80.92787379093775
349,80.92787379093775
350,80.92787379093775
351,81.43555717467326
352,81.43555717467326
353,81.91410779329188
354,81.91410779329188
355,82.36250995793563
356,82.36250995793563
357,82.59244744079766
358,83.09109681366287
359,83.36220713887957
360,83.36220713887957
361,83.36220713887957
362,83.36220713887957
363,83.36220713887957
364,83.36220713887957
365,83.36220713887957
366,83.81577026443178
367,84.02009937347614
368,84.02009937347614
369,84.02009937347614
370,84.2470448982751
371,84.2470448982751
372,84.2470448982751
373,84.65251973245338
374,84.65251973245338
375,84.65251973245338
376,84.65251973245338
377,84.65251973245338
378,85.16328807623162
379,85.40676169537315
380,85.40676169537315
381,85.40676169537315
382,85.40676169537315
383,85.40676169537315
384,85.40676169537315
385,85.40676169537315
386,85.79257758409217
387,85.79257758409217
388,86.01205935693713
389,86.32462207364503
390,86.66852344916074
391,86.66852344916074
392,86.9578891423182
393,86.9578891423182
394,87.37387178077223
395,87.37387178077223
396,87.37387178077223
397,87.37387178077223
398,88.08532476444222
399,88.34586344514618
400,88.34586344514618
401,88.93468478259244
402,88.93468478259244
403,89.18196525588138
404,89.18196525588138
405,89.18196525588138
406,89.61015331269083
407,89.9616095021274
408,89.9616095021274
409,89.9616095021274
410,89.9616095021274
411,89.9616095021274
412,90.66101805148848
413,90.90542532597739
414,90.90542532597739
415,91.2540751828758
416,91.2540751828758
417,91.2540751828758
418,91.2540751828758
419,91.2540751828758
420,91.7570333650408
421,91.7570333650408
422,92.30576019990183
423,92.5672433750263
424,92.79415975640721
425,92.79415975640721
426,92.79415975640721
427,92.79415975640721
428,92.79415975640721
429,92.79415975640721
430,92.79415975640721
431,93.21020938848343
432,93.50898766290094
433,93.87317879291044
434,93.87317879291044
435,93.87317879291044
436,94.1392504692805
437,94.1392504692805
438,94.51461254907377
439,94.51461254907377
440,94.51461254907377
441,94.51461254907377
442,95.1017110253937
443,95.38200196154938
444,95.38200196154938
445,95.65214554107622
446,95.65214554107622
447,95.65214554107622
448,96.33291388526625
449,96.70570569409873
450,96.70570569409873
451,97.37455919429438
452,97.37455919429438
453,97.37455919429438
454,97.65388595378468
455,97.65388595378468
456,97.86646863702722
457,97.86646863702722
458,97.86646863702722
459,98.31681663903252
460,98.31681663903252
461,98.31681663903252
462,98.31681663903252
463,98.31681663903252
464,98.31681663903252
465,98.31681663903252
466,98.31681663903252
467,98.5613095373936
468,98.5613095373936
469,98.80043641438287
470,99.3042957552173
471,99.3042957552173
472,99.3042957552173
473,99.3042957552173
474,99.3042957552173
475,99.3042957552173
476,99.3042957552173
477,99.7154162108014
478,100.0830161270469
479,100.0830161270469
480,100.32464748010725
481,100.32464748010725
482,100.32464748010725
483,100.32464748010725
484,100.32464748010725
485,100.32464748010725
486,100.32464748010725
487,100.32464748010725
488,100.32464748010725
489,100.47140730741305
490,100.47140730741305
491,101.23912488721052
492,101.23912488721052
493,101.23912488721052
494,101.23912488721052
495,101.64243345666384
496,101.83956873956959
497,101.83956873956959
498,101.83956873956959
499,101.83956873956959
500,101.83956873956959
501,101.83956873956959
502,102.3843459977192
503,102.3843459977192
504,102.79929643165345
505,103.2492240575461
506,103.2492240575461
507,103.49749161868735
508,103.49749161868735
509,104.2824325144139
510,104.2824325144139
511,104.54040065831005
512,104.54040065831005
513,104.54040065831005
514,104.54040065831005
515,104.54040065831005
516,104.54040065831005
517,104.54040065831005
518,104.85826229711265
519,104.85826229711265
520,104.85826229711265
521,104.85826229711265
522,104.85826229711265
523,105.13374992411289
524,105.13374992411289
525,105.13374992411289
526,105.13374992411289
527,105.13374992411289
528,105.13374992411289
529,105.41358346562563
530,105.41358346562563
531,105.41358346562563
532,105.41358346562563
533,105.41358346562563
534,105.41358346562563
535,105.41358346562563
536,105.41358346562563
537,105.41358346562563
538,105.41358346562563
539,105.89250173176865
540,105.89250173176865
541,105.89250173176865
542,105.89250173176865
543,106.04816172689122
544,106.04816172689122
545,106.04816172689122
546,106.30852587061854
547,106.52721584527221
548,106.52721584527221
549,106.78317199969574
550,106.78317199969574
551,106.78317199969574
552,106.78317199969574
553,106.78317199969574
554,106.78317199969574
555,106.78317199969574
556,106.78317199969574
557,106.78317199969574
558,106.78317199969574
559,106.78317199969574
560,107.2155137452039
561,107.2155137452039
562,107.2155137452039
563,107.2155137452039
564,107.41042068470949
565,107.41042068470949
566,108.09283132707353
567,108.09283132707353
568,108.09283132707353
569,108.09283132707353
570,108.09283132707353
571,108.52135045558191
572,108.52135045558191
573,108.52135045558191
574,108.52135045558191
575,108.69899158023773
576,109.2080958398318
577,109.2080958398318
578,109.54140380850455
579,109.54140380850455
580,109.54140380850455
581,109.54140380850455
582,109.54140380850455
583,109.54140380850455
584,109.54140380850455
585,109.54140380850455
586,109.54140380850455
587,109.54140380850455
588,109.54140380850455
589,109.54140380850455
590,109.54140380850455
591,109.54140380850455
592,109.54140380850455
593,109.54140380850455
594,109.71573512551588
595,109.71573512551588
596,109.71573512551588
597,109.71573512551588
598,110.01408102534074
599,110.01408102534074
600,110.20963155903262
601,110.20963155903262
602,110.20963155903262
603,110.20963155903262
604,110.20963155903262
605,110.51249218859198
606,110.51249218859198
607,110.75382197806445
608,110.75382197806445
609,110.75382197806445
610,111.1247731260941
611,111.1247731260941
612,111.1247731260941
613,111.28197781898989
614,111.81806429744367
615,112.15591069610873
616,112.15591069610873
617,112.15591069610873
618,112.15591069610873
619,112.15591069610873
620,112.3588715470595
621,112.3588715470595
622,112.3588715470595
623,112.3588715470595
624,112.3588715470595
625,112.3588715470595
626,112.3588715470595
627,112.3588715470595
628,112.3588715470595
629,112.57831038556466
630,112.57831038556466
631,112.57831038556466
632,112.78358935035101
633,112.78358935035101
634,112.78358935035101
635,112.78358935035101
636,113.39949878396904
637,113.39949878396904
638,113.39949878396904
639,113.39949878396904
640,113.39949878396904
641,113.66209300003854
642,113.66209300003854
643,113.66209300003854
644,113.81635127053653
645,113.81635127053653
646,113.81635127053653
647,114.04888446473917
648,114.04888446473917
649,114.37382134363975
650,114.37382134363975
651,114.37382134363975
652,114.37382134363975
653,114.54108268120248
654,114.54108268120248
655,114.54108268120248
656,115.02489660658932
657,115.02489660658932
658,115.02489660658932
659,115.55772542566656
660,115.55772542566656
661,115.82715253192472
662,115.82715253192472
663,115.82715253192472
664,116.08689330726729
665,116.08689330726729
666,116.37822385934331
667,116.37822385934331
668,116.50278431840586
669,116.50278431840586
670,116.50278431840586
671,116.50278431840586
672,116.50278431840586
673,116.76749209074842
674,116.76749209074842
675,117.08060386316603
676,117.29735028248413
677,117.29735028248413
678,117.60357929794743
679,117.92877224618466
680,118.21818369421979
681,118.45534995727412
682,118.45534995727412
683,118.45534995727412
684,118.65874865612777
685,118.92296116415382
686,119.31483967983615
687,119.31483967983615
688,119.44656008294268
689,119.76985614716145
690,119.76985614716145
691,119.76985614716145
692,119.76985614716145
693,120.01391998923324
694,120.01391998923324
695,120.01391998923324
696,120.16485219784299
697,120.74389411174373
698,121.81179158423154
699,121.81179158423154
700,122.048394649434
701,122.048394649434
702,122.62921339690922
703,122.62921339690922
704,122.62921339690922
705,122.62921339690922
706,122.62921339690922
707,122.83817671617585
708,122.83817671617585
709,122.83817671617585
710,122.83817671617585
711,122.83817671617585
712,122.83817671617585
713,122.83817671617585
714,122.83817671617585
715,123.03523475265453
716,123.58766519015414
717,123.58766519015414
718,123.77785238925881
719,123.77785238925881
720,123.77785238925881
721,123.77785238925881
722,124.15920686742977
723,124.40483310581939
724,124.40483310581939
725,124.40483310581939
726,124.40483310581939
727,124.84095513930576
728,124.84095513930576
729,124.84095513930576
730,124.84095513930576
731,124.84095513930576
732,124.84095513930576
733,125.30973091286344
734,125.75919644532478
735,125.99951215485893
736,125.99951215485893
737,125.99951215485893
738,125.99951215485893
739,126.19438822727753
740,126.37534934837204
741,126.37534934837204
742,126.37534934837204
743,126.37534934837204
744,126.37534934837204
745,126.69979723332877
746,126.69979723332877
747,127.28070570011906
748,127.28070570011906
749,127.28070570011906
750,127.60766259045913
751,127.60766259045913
752,127.60766259045913
753,127.75161921406746
754,127.75161921406746
755,127.75161921406746
756,127.75161921406746
757,127.75161921406746
758,128.5461683210797
759,128.68752358671185
760,128.89039835248022
761,128.89039835248022
762,128.89039835248022
763,129.0194878555839
764,129.40943270447244
765,129.40943270447244
766,129.40943270447244
767,129.40943270447244
768,129.71620751680243
769,129.71620751680243
770,129.71620751680243
771,129.71620751680243
772,129.71620751680243
773,129.71620751680243
774,129.71620751680243
775,129.71620751680243
776,129.89710467674297
777,129.89710467674297
778,129.89710467674297
779,130.02231844966516
780,130.02231844966516
781,130.02231844966516
782,130.02231844966516
783,130.02231844966516
784,130.02231844966516
785,130.36970709398219
786,130.36970709398219
787,130.36970709398219
788,130.36970709398219
789,130.73966950204354
790,130.73966950204354
791,131.0098372222592
792,131.0098372222592
793,131.0098372222592
794,131.0098372222592
795,131.0098372222592
796,131.0098372222592
797,131.0098372222592
798,131.0098372222592
799,131.0098372222592
800,131.0098372222592
801,131.0098372222592
802,131.0098372222592
803,131.0098372222592
804,131.0098372222592
805,131.2853890249565
806,131.2853890249565
807,131.2853890249565
808,131.2853890249565
809,131.78168078920848
810,131.78168078920848
811,131.78168078920848
812,131.78168078920848
813,131.78168078920848
814,131.78168078920848
815,131.78168078920848
816,131.78168078920848
817,131.9985446743221
818,131.9985446743221
819,132.22827289738973
820,132.22827289738973
821,132.5638988890252
822,133.26425947359067
823,133.26425947359067
824,133.26425947359067
825,133.26425947359067
826,133.26425947359067
827,133.26425947359067
828,133.26425947359067
829,133.26425947359067
830,133.26425947359067
831,133.4377741143847
832,133.63008496822198
833,133.63008496822198
834,133.63008496822198
835,133.63008496822198
836,133.63008496822198
837,134.01135839659193
838,134.01135839659193
839,134.01135839659193
840,134.01135839659193
841,134.01135839659193
842,134.01135839659193
843,134.3147371312739
844,134.3147371312739
845,134.458868166777
846,134.458868166777
847,134.458868166777
848,134.458868166777
849,134.99861229141158
850,134.99861229141158
851,134.99861229141158
852,134.99861229141158
853,134.99861229141158
854,134.99861229141158
855,134.99861229141158
856,134.99861229141158
857,135.13401760540128
858,135.13401760540128
859,135.13401760540128
860,135.13401760540128
861,135.28235129250447
862,135.76732642552946
863,135.76732642552946
864,135.76732642552946
865,135.76732642552946
866,135.76732642552946
867,135.76732642552946
868,135.76732642552946
869,136.01488741415784
870,136.16561608488126
871,136.16561608488126
872,136.16561608488126
873,136.41022343667
874,136.6110175388986
875,136.6110175388986
876,136.6110175388986
877,136.6110175388986
878,136.6110175388986
879,136.6110175388986
880,136.6110175388986
881,136.6110175388986
882,136.6110175388986
883,136.6110175388986
884,136.88171174590565
885,136.88171174590565
886,136.88171174590565
887,136.88171174590565
888,136.88171174590565
889,136.88171174590565
890,136.88171174590565
891,137.139793797095
892,137.139793797095
893,137.139793797095
894,137.139793797095
895,137.139793797095
896,137.33035630746105
897,137.79712905089286
898,138.15017835137263
899,138.15017835137263
900,138.15017835137263
901,138.15017835137263
902,138.15017835137263
903,138.15017835137263
904,138.15017835137263
905,138.15017835137263
906,138.15017835137263
907,138.15017835137263
908,138.15017835137263
909,138.15017835137263
910,138.15017835137263
911,138.15017835137263
912,138.15017835137263
913,138.15017835137263
914,138.36091509277946
915,138.36091509277946
916,138.36091509277946
917,138.36091509277946
918,138.36091509277946
919,138.36091509277946
920,138.36091509277946
921,138.84841452835784
922,139.14119573922875
923,139.14119573922875
924,139.14119573922875
925,139.69570986148267
926,139.8443265678049
927,139.8443265678049
928,140.2255653745965
929,140.5266454840426
930,140.5266454840426
931,140.87854890334023
932,140.87854890334023
933,140.87854890334023
934,140.87854890334023
935,141.33166359370392
936,141.33166359370392
937,141.33166359370392
938,141.33166359370392
939,141.33166359370392
940,141.73846954385118
941,141.73846954385118
942,141.73846954385118
943,141.98379310605213
944,142.2279354400916
945,142.2279354400916
946,142.2279354400916
947,142.54837317941167
948,142.72100330662866
949,143.08981694181495
950,143.4083880793647
951,143.62165173066734
952,143.62165173066734
953,143.62165173066734
954,143.62165173066734
955,143.62165173066734
956,143.62165173066734
957,143.62165173066734
958,143.62165173066734
959,143.62165173066734
960,143.62165173066734
961,143.62165173066734
962,143.62165173066734
963,143.62165173066734
964,144.04668197688824
965,144.04668197688824
966,144.04668197688824
967,144.31337673456886
968,144.31337673456886
969,144.31337673456886
970,144.31337673456886
971,144.75309586049113
972,144.86922419690598
973,145.3892031492554
974,145.3892031492554
975,145.87852157341808
976,145.87852157341808
977,145.87852157341808
978,145.87852157341808
979,145.87852157341808
980,145.87852157341808
981,145.87852157341808
982,145.87852157341808
983,145.87852157341808
984,145.87852157341808
985,145.87852157341808
986,146.0303376622075
987,146.0303376622075
988,146.0303376622075
989,146.0303376622075
990,146.0303376622075
991,146.0303376622075
992,146.0303376622075
993,146.0303376622075
994,146.0303376622075
995,146.0303376622075
996,146.0303376622075
997,146.0303376622075
998,146.0303376622075
999,146.0303376622075
1000,146.0303376622075
1001,146.0303376622075
1002,146.0303376622075
1003,146.0303376622075
1004,146.0303376622075
1005,146.0303376622075
1006,146.0303376622075
1007,146.89822447140656
1008,147.3862554575666
1009,147.3862554575666
1010,147.3862554575666
1011,147.3862554575666
1012,147.3862554575666
1013,147.3862554575666
1014,147.3862554575666
1015,147.97243482596534
1016,147.97243482596534
1017,147.97243482596534
1018,148.40523646335856
1019,148.40523646335856
1020,148.40523646335856
1021,148.40523646335856
1022,148.79223737409322
1023,148.79223737409322
1024,148.79223737409322


==> data/sample_20_11_0.8.csv <==
,0
0,0.0
1,0.0
2,0.0
3,6.041546337374202
4,12.358930702631193
5,16.477482860125146
6,19.364407074203974
7,23.393068892649325
8,26.827542807718665
9,29.385670594222717
10,32.370932070425894
11,34.25055619674182
12,37.156025488346394
13,39.84621216805464
14,42.10745738523643
15,44.619451998399924
16,47.13718805737794
17,48.545369152185266
18,50.806436363463796
19,52.8480094224146
20,54.591748693757
21,56.898319074250445
22,58.97533805944327
23,61.03403517109143
24,63.000590218591284
25,64.23323385330241
26,65.73221247290938
27,67.12892836126056
28,68.62181751835429
29,70.1741953795206
30,71.97981897727458
31,74.60862670930013
32,75.4628529618664
33,76.53826808920587
34,76.77873265859265
35,78.00167491693841
36,79.080302524179
37,79.84745706239802
38,81.11611713466604
39,81.35017801126148
40,81.60919019461528
41,82.52838632352106
42,83.06572432167302
43,83.32683441903171
44,84.3024501854048
45,85.07361117549578
46,85.80890058297909
47,86.56144481335913
48,87.86536831589169
49,89.18009165515763
50,90.20330931909548
51,91.84303986010238
52,92.54995545773167
53,93.19122740030309
54,93.47027102167098
55,94.55776940240614
56,95.69256211680833
57,96.7324690794662
58,96.97617273029263
59,98.105790828001
60,98.56576915627241
61,99.21491555444486
62,100.05888901048439
63,100.48570228146521
64,101.06330953562608
65,101.06330953562608
66,101.06330953562608
67,101.06330953562608
68,101.72852849993795
69,101.72852849993795
70,101.72852849993795
71,101.72852849993795
72,101.72852849993795
73,101.72852849993795
74,101.72852849993795
75,101.72852849993795
76,102.2225044435327
77,102.2225044435327
78,102.2225044435327
79,102.55182065940846
80,102.55182065940846
81,102.55182065940846
82,102.55182065940846
83,102.80601877078543
84,103.15083201130366
85,103.15083201130366
86,103.60579227703408
87,103.94576116471941
88,104.16533285072921
89,104.16533285072921
90,104.16533285072921
91,104.16533285072921
92,104.16533285072921
93,104.16533285072921
94,104.16533285072921
95,104.86356555431776
96,104.86356555431776
97,104.86356555431776
98,105.34115196737537
99,105.34115196737537
100,105.34115196737537
101,105.34115196737537
102,105.34115196737537
103,105.85746531367859
104,105.85746531367859
105,105.85746531367859
106,105.85746531367859
107,106.48791247218392
108,106.75577983512446
109,106.75577983512446
110,106.75577983512446
111,107.82288366750338
112,107.82288366750338
113,107.82288366750338
114,107.82288366750338
115,107.82288366750338
116,108.39784337552263
117,108.39784337552263
118,108.39784337552263
119,108.39784337552263
120,108.39784337552263
121,108.39784337552263
122,108.39784337552263
123,108.39784337552263
124,108.39784337552263
125,108.39784337552263
126,108.39784337552263
127,108.39784337552263
128,108.39784337552263
129,108.39784337552263
130,108.39784337552263
131,108.39784337552263
132,108.39784337552263
133,108.39784337552263
134,108.39784337552263
135,108.39784337552263
136,108.39784337552263
137,108.39784337552263
138,108.39784337552263
139,108.39784337552263
140,108.39784337552263
141,109.36006228092738
142,109.36006228092738
143,109.36006228092738
144,109.36006228092738
145,109.36006228092738
146,109.36006228092738
147,109.36006228092738
148,109.36006228092738
149,109.68172497020737
150,110.16567861089466
151,110.16567861089466
152,110.16567861089466
153,110.16567861089466
154,110.16567861089466
155,110.16567861089466
156,110.16567861089466
157,110.16567861089466
158,110.16567861089466
159,110.39042589243124
160,110.39042589243124
161,110.39042589243124
162,110.39042589243124
163,110.39042589243124
164,110.39042589243124
165,110.90024242801833
166,110.90024242801833
167,111.31193989716402
168,111.78154987520091
169,111.78154987520091
170,111.78154987520091
171,112.1574392688154
172,112.1574392688154
173,112.1574392688154
174,112.1574392688154
175,112.1574392688154
176,112.1574392688154
177,112.1574392688154
178,112.43977202995151
179,112.43977202995151
180,112.43977202995151
181,112.43977202995151
182,112.43977202995151
183,112.43977202995151
184,112.43977202995151
185,112.43977202995151
186,112.43977202995151
187,112.43977202995151
188,112.43977202995151
189,112.43977202995151
190,112.43977202995151
191,112.43977202995151
192,112.43977202995151
193,112.43977202995151
194,112.43977202995151
195,112.43977202995151
196,112.43977202995151
197,112.43977202995151
198,112.86970854922065
199,112.86970854922065
200,112.86970854922065
201,112.86970854922065
202,112.86970854922065
203,113.32354548469303
204,113.32354548469303
205,113.79179155257839
206,113.79179155257839
207,113.79179155257839
208,113.79179155257839
209,113.79179155257839
210,113.79179155257839
211,114.15922785301034
212,114.15922785301034
213,114.15922785301034
214,114.15922785301034
215,114.15922785301034
216,114.15922785301034
217,114.15922785301034
218,114.15922785301034
219,114.15922785301034
220,114.15922785301034
221,114.15922785301034
222,114.43237355335596
223,114.43237355335596
224,114.43237355335596
225,114.6386341778283
226,114.92722502479121
227,114.92722502479121
228,115.44479275561204
229,115.44479275561204
230,115.44479275561204
231,115.63247937348797
232,115.63247937348797
233,115.63247937348797
234,115.63247937348797
235,115.63247937348797
236,115.63247937348797
237,115.63247937348797
238,115.63247937348797
239,115.63247937348797
240,115.63247937348797
241,115.63247937348797
242,115.63247937348797
243,115.63247937348797
244,116.02457103068613
245,116.28350384846556
246,116.53786543164274
247,116.77591441006169
248,116.77591441006169
249,116.77591441006169
250,116.77591441006169
251,117.43244392196398
252,117.43244392196398
253,117.43244392196398
254,117.43244392196398
255,117.43244392196398
256,117.43244392196398
257,117.43244392196398
258,117.43244392196398
259,117.43244392196398
260,117.43244392196398
261,117.43244392196398
262,118.11639670496947
263,118.49905249454916
264,118.49905249454916
265,118.49905249454916
266,118.69855911589165
267,118.69855911589165
268,118.69855911589165
269,118.69855911589165
270,118.69855911589165
271,118.69855911589165
272,118.69855911589165
273,118.69855911589165
274,118.69855911589165
275,118.69855911589165
276,118.69855911589165
277,118.69855911589165
278,118.69855911589165
279,118.69855911589165
280,119.44882616253308
281,119.44882616253308
282,119.44882616253308
283,119.44882616253308
284,119.44882616253308
285,119.44882616253308
286,119.44882616253308
287,119.44882616253308
288,119.44882616253308
289,119.96246158984495
290,119.96246158984495
291,119.96246158984495
292,119.96246158984495
293,119.96246158984495
294,119.96246158984495
295,119.96246158984495
296,119.96246158984495
297,120.5913340951445
298,120.5913340951445
299,120.8438590176416
300,120.8438590176416
301,120.8438590176416
302,120.8438590176416
303,120.8438590176416
304,120.8438590176416
305,120.8438590176416
306,120.8438590176416
307,120.8438590176416
308,120.8438590176416
309,121.20180980633627
310,121.20180980633627
311,121.20180980633627
312,121.20180980633627
313,121.20180980633627
314,121.20180980633627
315,121.20180980633627
316,121.20180980633627
317,121.20180980633627
318,121.20180980633627
319,121.20180980633627
320,121.20180980633627
321,121.20180980633627
322,121.20180980633627
323,121.20180980633627
324,122.06875036104445
325,122.06875036104445
326,122.06875036104445
327,122.06875036104445
328,122.06875036104445
329,122.06875036104445
330,122.06875036104445
331,122.06875036104445
332,122.06875036104445
333,122.06875036104445
334,122.06875036104445
335,122.06875036104445
336,122.06875036104445
337,122.06875036104445
338,122.06875036104445
339,122.06875036104445
340,122.06875036104445
341,122.06875036104445
342,122.06875036104445
343,122.06875036104445
344,122.06875036104445
345,122.06875036104445
346,122.06875036104445
347,122.6788467064736
348,122.6788467064736
349,122.6788467064736
350,122.88923136372553
351,122.88923136372553
352,122.88923136372553
353,122.88923136372553
354,122.88923136372553
355,122.88923136372553
356,122.88923136372553
357,122.88923136372553
358,122.88923136372553
359,122.88923136372553
360,122.88923136372553
361,122.88923136372553
362,122.88923136372553
363,122.88923136372553
364,122.88923136372553
365,122.88923136372553
366,122.88923136372553
367,122.88923136372553
368,122.88923136372553
369,122.88923136372553
370,123.12109388720435
371,123.12109388720435
372,123.12109388720435
373,123.12109388720435
374,123.12109388720435
375,123.66086494493433
376,123.66086494493433
377,123.66086494493433
378,123.66086494493433
379,123.66086494493433
380,124.33957092961676
381,124.69009617559928
382,124.69009617559928
383,124.69009617559928
384,124.69009617559928
385,124.69009617559928
386,124.69009617559928
387,125.47985227693047
388,125.47985227693047
389,125.69290740074703
390,125.69290740074703
391,125.69290740074703
392,125.69290740074703
393,125.69290740074703
394,125.69290740074703
395,126.16607379719017
396,126.16607379719017
397,126.16607379719017
398,126.16607379719017
399,127.06747259529975
400,127.06747259529975
401,127.06747259529975
402,127.06747259529975
403,127.06747259529975
404,127.06747259529975
405,127.06747259529975
406,127.89459602694167
407,127.89459602694167
408,127.89459602694167
409,127.89459602694167
410,127.89459602694167
411,127.89459602694167
412,127.89459602694167
413,127.89459602694167
414,127.89459602694167
415,127.89459602694167
416,127.89459602694167
417,127.89459602694167
418,127.89459602694167
419,127.89459602694167
420,127.89459602694167
421,127.89459602694167
422,127.89459602694167
423,127.89459602694167
424,127.89459602694167
425,128.3834065167361
426,128.3834065167361
427,128.65383456715912
428,128.65383456715912
429,128.65383456715912
430,128.65383456715912
431,128.65383456715912
432,128.65383456715912
433,128.65383456715912
434,128.65383456715912
435,128.65383456715912
436,128.65383456715912
437,128.65383456715912
438,128.65383456715912
439,128.65383456715912
440,128.65383456715912
441,128.65383456715912
442,128.65383456715912
443,128.65383456715912
444,128.65383456715912
445,128.65383456715912
446,128.65383456715912
447,128.65383456715912
448,129.66412198848025
449,129.66412198848025
450,130.05945820368174
451,130.05945820368174
452,130.05945820368174
453,130.05945820368174
454,130.05945820368174
455,130.05945820368174
456,130.05945820368174
457,130.70337173647437
458,130.70337173647437
459,130.70337173647437
460,130.70337173647437
461,130.70337173647437
462,130.70337173647437
463,130.70337173647437
464,130.70337173647437
465,131.24746022987262
466,131.24746022987262
467,131.24746022987262
468,131.24746022987262
469,131.24746022987262
470,131.24746022987262
471,131.24746022987262
472,131.24746022987262
473,131.24746022987262
474,131.65782807346642
475,131.65782807346642
476,131.65782807346642
477,131.65782807346642
478,131.65782807346642
479,131.65782807346642
480,131.65782807346642
481,131.65782807346642
482,131.65782807346642
483,131.65782807346642
484,131.65782807346642
485,131.65782807346642
486,131.65782807346642
487,131.65782807346642
488,131.65782807346642
489,131.65782807346642
490,131.86756322629103
491,131.86756322629103
492,131.86756322629103
493,131.86756322629103
494,131.86756322629103
495,131.86756322629103
496,131.86756322629103
497,132.208145248506
498,132.208145248506
499,132.208145248506
500,132.208145248506
501,132.59725993120617
502,132.59725993120617
503,132.59725993120617
504,133.2306327992296
505,133.46595156591752
506,133.46595156591752
507,133.46595156591752
508,133.46595156591752
509,133.46595156591752
510,133.46595156591752
511,133.46595156591752
512,133.46595156591752
513,133.46595156591752
514,133.46595156591752
515,133.46595156591752
516,133.46595156591752
517,133.46595156591752
518,133.46595156591752
519,133.46595156591752
520,133.46595156591752
521,133.76408858685127
522,133.76408858685127
523,133.76408858685127
524,133.76408858685127
525,133.76408858685127
526,133.76408858685127
527,133.76408858685127
528,133.76408858685127
529,133.76408858685127
530,133.76408858685127
531,133.76408858685127
532,133.76408858685127
533,133.76408858685127
534,133.76408858685127
535,133.76408858685127
536,133.76408858685127
537,133.76408858685127
538,133.76408858685127
539,133.76408858685127
540,133.76408858685127
541,133.76408858685127
542,133.76408858685127
543,133.76408858685127
544,133.76408858685127
545,133.76408858685127
546,133.76408858685127
547,133.76408858685127
548,133.76408858685127
549,133.76408858685127
550,133.76408858685127
551,133.76408858685127
552,133.76408858685127
553,133.76408858685127
554,134.1393029928928
555,134.1393029928928
556,134.1393029928928
557,134.1393029928928
558,134.1393029928928
559,134.1393029928928
560,134.1393029928928
561,134.1393029928928
562,134.1393029928928
563,134.1393029928928
564,134.1393029928928
565,134.1393029928928
566,134.73994578461728
567,134.73994578461728
568,134.73994578461728
569,134.73994578461728
570,134.73994578461728
571,134.73994578461728
572,134.73994578461728
573,134.73994578461728
574,134.73994578461728
575,134.73994578461728
576,134.73994578461728
577,134.73994578461728
578,134.73994578461728
579,134.73994578461728
580,134.73994578461728
581,134.73994578461728
582,134.73994578461728
583,134.73994578461728
584,134.73994578461728
585,134.73994578461728
586,134.73994578461728
587,134.73994578461728
588,134.94401316569588
589,134.94401316569588
590,134.94401316569588
591,134.94401316569588
592,134.94401316569588
593,134.94401316569588
594,134.94401316569588
595,135.50677888814747
596,135.50677888814747
597,135.50677888814747
598,135.50677888814747
599,135.50677888814747
600,135.50677888814747
601,135.50677888814747
602,135.50677888814747
603,135.50677888814747
604,136.00194103523728
605,136.00194103523728
606,136.00194103523728
607,136.00194103523728
608,136.00194103523728
609,136.00194103523728
610,136.8072790347275
611,136.8072790347275
612,136.8072790347275
613,136.8072790347275
614,136.8072790347275
615,136.8072790347275
616,136.8072790347275
617,136.8072790347275
618,136.8072790347275
619,137.0310936221368
620,137.0310936221368
621,137.21558401841602
622,137.5498193315038
623,137.5498193315038
624,137.75432997271463
625,137.75432997271463
626,138.19685244089618
627,138.19685244089618
628,138.19685244089618
629,138.19685244089618
630,138.19685244089618
631,138.19685244089618
632,138.19685244089618
633,138.19685244089618
634,138.19685244089618
635,138.19685244089618
636,138.19685244089618
637,138.19685244089618
638,138.19685244089618
639,138.19685244089618
640,138.73163468465893
641,138.73163468465893
642,138.73163468465893
643,138.73163468465893
644,138.73163468465893
645,138.73163468465893
646,138.73163468465893
647,138.73163468465893
648,138.73163468465893
649,138.73163468465893
650,138.73163468465893
651,138.73163468465893
652,139.30192667946494
653,139.30192667946494
654,139.30192667946494
655,139.30192667946494
656,139.30192667946494
657,139.30192667946494
658,139.30192667946494
659,139.8240869455547
660,139.8240869455547
661,139.8240869455547
662,139.8240869455547
663,139.8240869455547
664,139.8240869455547
665,139.8240869455547
666,139.8240869455547
667,139.8240869455547
668,139.8240869455547
669,139.8240869455547
670,139.8240869455547
671,139.8240869455547
672,140.16088915565913
673,140.16088915565913
674,140.16088915565913
675,140.16088915565913
676,140.7430905539298
677,140.7430905539298
678,140.7430905539298
679,140.7430905539298
680,140.7430905539298
681,140.7430905539298
682,140.7430905539298
683,140.7430905539298
684,140.7430905539298
685,140.7430905539298
686,140.7430905539298
687,140.7430905539298
688,140.7430905539298
689,140.7430905539298
690,140.7430905539298
691,140.7430905539298
692,140.7430905539298
693,140.7430905539298
694,140.7430905539298
695,140.7430905539298
696,140.7430905539298
697,140.7430905539298
698,140.7430905539298
699,140.7430905539298
700,140.7430905539298
701,140.7430905539298
702,140.7430905539298
703,140.7430905539298
704,140.7430905539298
705,140.7430905539298
706,140.7430905539298
707,140.7430905539298
708,140.7430905539298
709,140.7430905539298
710,140.7430905539298
711,140.7430905539298
712,140.7430905539298
713,140.7430905539298
714,140.7430905539298
715,140.7430905539298
716,140.7430905539298
717,140.7430905539298
718,140.7430905539298
719,140.7430905539298
720,140.97258375436996
721,140.97258375436996
722,140.97258375436996
723,140.97258375436996
724,140.97258375436996
725,140.97258375436996
726,140.97258375436996
727,140.97258375436996
728,140.97258375436996
729,140.97258375436996
730,140.97258375436996
731,140.97258375436996
732,140.97258375436996
733,141.21805709313784
734,141.43268016515006
735,141.43268016515006
736,141.43268016515006
737,141.43268016515006
738,141.43268016515006
739,141.43268016515006
740,141.43268016515006
741,141.43268016515006
742,141.43268016515006
743,141.43268016515006
744,141.43268016515006
745,141.43268016515006
746,141.43268016515006
747,141.43268016515006
748,141.43268016515006
749,141.43268016515006
750,141.43268016515006
751,141.94475968494828
752,141.94475968494828
753,141.94475968494828
754,141.94475968494828
755,141.94475968494828
756,141.94475968494828
757,141.94475968494828
758,141.94475968494828
759,141.94475968494828
760,141.94475968494828
761,141.94475968494828
762,141.94475968494828
763,141.94475968494828
764,141.94475968494828
765,141.94475968494828
766,141.94475968494828
767,141.94475968494828
768,141.94475968494828
769,141.94475968494828
770,141.94475968494828
771,141.94475968494828
772,141.94475968494828
773,141.94475968494828
774,141.94475968494828
775,141.94475968494828
776,141.94475968494828
777,141.94475968494828
778,142.18476887160253
779,142.18476887160253
780,142.18476887160253
781,142.18476887160253
782,142.18476887160253
783,142.18476887160253
784,142.18476887160253
785,142.18476887160253
786,142.18476887160253
787,142.18476887160253
788,142.36762980657716
789,142.36762980657716
790,142.36762980657716
791,142.36762980657716
792,142.36762980657716
793,142.36762980657716
794,142.36762980657716
795,142.36762980657716
796,142.36762980657716
797,142.36762980657716
798,142.36762980657716
799,142.36762980657716
800,142.36762980657716
801,142.36762980657716
802,142.36762980657716
803,142.36762980657716
804,142.36762980657716
805,142.36762980657716
806,142.36762980657716
807,142.36762980657716
808,142.36762980657716
809,142.36762980657716
810,142.36762980657716
811,142.36762980657716
812,142.36762980657716
813,142.36762980657716
814,142.36762980657716
815,142.36762980657716
816,142.36762980657716
817,142.36762980657716
818,142.36762980657716
819,142.36762980657716
820,142.36762980657716
821,142.36762980657716
822,142.36762980657716
823,142.36762980657716
824,142.36762980657716
825,142.67803160911802
826,142.67803160911802
827,142.67803160911802
828,142.67803160911802
829,143.0226697779379
830,143.0226697779379
831,143.0226697779379
832,143.0226697779379
833,143.0226697779379
834,143.54938921760976
835,143.54938921760976
836,143.54938921760976
837,143.54938921760976
838,143.54938921760976
839,143.54938921760976
840,143.54938921760976
841,143.54938921760976
842,143.54938921760976
843,143.54938921760976
844,143.54938921760976
845,143.54938921760976
846,143.54938921760976
847,143.54938921760976
848,143.54938921760976
849,143.54938921760976
850,143.54938921760976
851,143.54938921760976
852,143.54938921760976
853,143.54938921760976
854,143.54938921760976
855,143.54938921760976
856,143.76572137091722
857,143.76572137091722
858,143.76572137091722
859,143.76572137091722
860,144.32445715510386
861,144.32445715510386
862,144.32445715510386
863,144.32445715510386
864,144.32445715510386
865,144.32445715510386
866,144.32445715510386
867,144.68567994631272
868,144.68567994631272
869,144.68567994631272
870,144.68567994631272
871,144.68567994631272
872,144.68567994631272
873,144.68567994631272
874,144.68567994631272
875,144.68567994631272
876,144.68567994631272
877,144.68567994631272
878,144.68567994631272
879,144.68567994631272
880,144.68567994631272
881,144.68567994631272
882,144.68567994631272
883,144.68567994631272
884,144.68567994631272
885,144.68567994631272
886,144.68567994631272
887,144.68567994631272
888,144.68567994631272
889,144.68567994631272
890,144.68567994631272
891,144.68567994631272
892,144.68567994631272
893,144.68567994631272
894,144.68567994631272
895,144.68567994631272
896,144.68567994631272
897,144.68567994631272
898,144.68567994631272
899,144.68567994631272
900,144.68567994631272
901,144.68567994631272
902,144.68567994631272
903,144.68567994631272
904,144.68567994631272
905,145.28116136701934
906,145.28116136701934
907,145.28116136701934
908,145.7253253337826
909,145.7253253337826
910,145.7253253337826
911,145.7253253337826
912,145.7253253337826
913,145.7253253337826
914,145.7253253337826
915,145.7253253337826
916,145.7253253337826
917,145.7253253337826
918,145.7253253337826
919,145.7253253337826
920,145.7253253337826
921,146.013301510419
922,146.013301510419
923,146.013301510419
924,146.013301510419
925,146.013301510419
926,146.013301510419
927,146.013301510419
928,146.013301510419
929,146.013301510419
930,146.013301510419
931,146.013301510419
932,146.013301510419
933,146.013301510419
934,146.013301510419
935,146.013301510419
936,146.013301510419
937,146.013301510419
938,146.013301510419
939,146.013301510419
940,146.013301510419
941,146.013301510419
942,146.013301510419
943,146.013301510419
944,146.013301510419
945,146.57341214728265
946,146.57341214728265
947,146.57341214728265
948,146.57341214728265
949,146.57341214728265
950,146.57341214728265
951,146.57341214728265
952,146.57341214728265
953,146.57341214728265
954,146.57341214728265
955,146.57341214728265
956,146.57341214728265
957,146.57341214728265
958,146.77584464803624
959,146.77584464803624
960,146.77584464803624
961,146.77584464803624
962,146.77584464803624
963,146.77584464803624
964,146.77584464803624
965,146.77584464803624
966,146.77584464803624
967,146.77584464803624
968,146.77584464803624
969,146.77584464803624
970,146.77584464803624
971,147.06586106736518
972,147.06586106736518
973,147.06586106736518
974,147.06586106736518
975,147.06586106736518
976,147.06586106736518
977,147.06586106736518
978,147.50016937030884
979,147.50016937030884
980,147.50016937030884
981,147.50016937030884
982,147.50016937030884
983,147.50016937030884
984,147.50016937030884
985,147.50016937030884
986,147.50016937030884
987,147.50016937030884
988,147.50016937030884
989,147.50016937030884
990,147.50016937030884
991,147.50016937030884
992,147.50016937030884
993,147.50016937030884
994,147.50016937030884
995,147.50016937030884
996,147.50016937030884
997,147.50016937030884
998,147.50016937030884
999,147.50016937030884
1000,147.50016937030884
1001,147.50016937030884
1002,147.50016937030884
1003,147.50016937030884
1004,147.50016937030884
1005,147.50016937030884
1006,148.0115862942643
1007,148.0115862942643
1008,148.0115862942643
1009,148.0115862942643
1010,148.0115862942643
1011,148.27482971349227
1012,148.27482971349227
1013,148.27482971349227
1014,148.27482971349227
1015,148.27482971349227
1016,148.27482971349227
1017,148.27482971349227
1018,148.27482971349227
1019,148.72313293548305
1020,148.72313293548305
1021,148.72313293548305
1022,148.72313293548305
1023,148.72313293548305
1024,149.04137626388047


==> data/sample_20_11_0.95.csv <==
,0
0,0.0
1,0.0
2,0.0
3,7.581720192700564
4,13.849766751903237
5,18.32937889820613
6,23.11578039331303
7,28.635441833551464
8,33.48527222633196
9,35.31372207604005
10,38.4318246262797
11,40.47039200973781
12,42.737955768960475
13,44.147542433827404
14,46.073975368126675
15,48.71199449391618
16,50.86244175876932
17,51.86193578537399
18,52.56447335383215
19,53.15788598351678
20,53.725797128577554
21,54.33585172205189
22,55.31991466025245
23,57.20128145187192
24,58.099412490924735
25,58.51887123458234
26,60.64691450506441
27,61.292593806056196
28,62.06422305504699
29,62.50958947132303
30,63.654626785170855
31,64.1005219278247
32,64.82451662052055
33,64.82451662052055
34,64.82451662052055
35,65.10637561513052
36,65.10637561513052
37,65.10637561513052
38,65.65489460536351
39,65.65489460536351
40,65.65489460536351
41,65.65489460536351
42,65.65489460536351
43,66.28339335025024
44,66.54211976457911
45,66.83265596181673
46,66.83265596181673
47,67.2987073166374
48,67.2987073166374
49,67.2987073166374
50,68.09471341003672
51,68.22213049763333
52,68.22213049763333
53,69.0883869654331
54,69.0883869654331
55,69.0883869654331
56,69.0883869654331
57,69.66766320210601
58,69.66766320210601
59,69.66766320210601
60,69.66766320210601
61,69.95773292049387
62,70.37214115964696
63,70.37214115964696
64,70.78629760904515
65,70.78629760904515
66,70.78629760904515
67,71.2504659798163
68,71.48793676675152
69,71.48793676675152
70,71.48793676675152
71,71.48793676675152
72,71.48793676675152
73,71.48793676675152
74,71.7415206432834
75,71.96950295667543
76,71.96950295667543
77,72.16184693362848
78,72.16184693362848
79,72.16184693362848
80,72.16184693362848
81,72.16184693362848
82,72.16184693362848
83,72.16184693362848
84,72.16184693362848
85,72.16184693362848
86,72.16184693362848
87,72.16184693362848
88,72.16184693362848
89,72.3974332522052
90,72.3974332522052
91,72.3974332522052
92,72.3974332522052
93,72.60885948020697
94,72.60885948020697
95,72.60885948020697
96,72.60885948020697
97,72.60885948020697
98,72.90384037478947
99,72.90384037478947
100,72.90384037478947
101,72.90384037478947
102,72.90384037478947
103,72.90384037478947
104,72.90384037478947
105,72.90384037478947
106,72.90384037478947
107,72.90384037478947
108,72.90384037478947
109,72.90384037478947
110,73.06475947032443
111,73.06475947032443
112,73.5767791709635
113,73.5767791709635
114,73.5767791709635
115,73.5767791709635
116,73.5767791709635
117,73.5767791709635
118,73.5767791709635
119,73.5767791709635
120,73.5767791709635
121,73.5767791709635
122,73.5767791709635
123,73.5767791709635
124,73.5767791709635
125,73.5767791709635
126,73.5767791709635
127,73.5767791709635
128,73.5767791709635
129,73.5767791709635
130,73.5767791709635
131,73.5767791709635
132,73.5767791709635
133,73.5767791709635
134,73.5767791709635
135,73.5767791709635
136,73.5767791709635
137,73.5767791709635
138,73.5767791709635
139,73.5767791709635
140,73.74750071714028
141,73.74750071714028
142,73.74750071714028
143,74.1630786922781
144,74.1630786922781
145,74.35513641152427
146,74.35513641152427
147,74.5702301679648
148,74.5702301679648
149,74.5702301679648
150,74.5702301679648
151,74.84200102778789
152,75.34883364454268
153,75.34883364454268
154,75.34883364454268
155,75.34883364454268
156,75.34883364454268
157,75.34883364454268
158,75.34883364454268
159,75.34883364454268
160,75.34883364454268
161,76.18289065741865
162,76.18289065741865
163,76.18289065741865
164,76.866082697496
165,76.866082697496
166,77.52122085240909
167,77.83596954224774
168,77.83596954224774
169,77.83596954224774
170,77.83596954224774
171,77.83596954224774
172,77.83596954224774
173,77.83596954224774
174,77.83596954224774
175,77.83596954224774
176,78.27902486139256
177,78.27902486139256
178,78.27902486139256
179,78.27902486139256
180,78.27902486139256
181,78.95772837177971
182,78.95772837177971
183,78.95772837177971
184,78.95772837177971
185,79.49481076767799
186,79.49481076767799
187,79.49481076767799
188,80.14222689442502
189,80.14222689442502
190,80.14222689442502
191,80.14222689442502
192,80.14222689442502
193,80.91714817457625
194,80.91714817457625
195,80.91714817457625
196,80.91714817457625
197,80.91714817457625
198,80.91714817457625
199,80.91714817457625
200,80.91714817457625
201,80.91714817457625
202,80.91714817457625
203,80.91714817457625
204,80.91714817457625
205,80.91714817457625
206,80.91714817457625
207,80.91714817457625
208,80.91714817457625
209,81.30862243976021
210,81.30862243976021
211,81.30862243976021
212,81.30862243976021
213,81.30862243976021
214,81.30862243976021
215,81.30862243976021
216,81.30862243976021
217,81.30862243976021
218,81.30862243976021
219,81.5597212931869
220,81.5597212931869
221,81.5597212931869
222,81.5597212931869
223,82.1571909089366
224,82.1571909089366
225,82.1571909089366
226,82.1571909089366
227,82.1571909089366
228,82.1571909089366
229,82.1571909089366
230,82.75037612917086
231,82.75037612917086
232,82.75037612917086
233,82.75037612917086
234,82.75037612917086
235,82.94317848765468
236,82.94317848765468
237,82.94317848765468
238,82.94317848765468
239,82.94317848765468
240,82.94317848765468
241,82.94317848765468
242,83.83023502971527
243,83.83023502971527
244,83.83023502971527
245,83.93711018103123
246,83.93711018103123
247,83.93711018103123
248,83.93711018103123
249,84.16771116943272
250,84.16771116943272
251,84.16771116943272
252,84.89662503939923
253,85.08630977134
254,85.08630977134
255,85.88309886286348
256,85.88309886286348
257,85.88309886286348
258,85.88309886286348
259,86.15997963643953
260,86.15997963643953
261,86.15997963643953
262,86.15997963643953
263,86.15997963643953
264,86.15997963643953
265,86.15997963643953
266,86.42968827740314
267,86.42968827740314
268,86.42968827740314
269,86.42968827740314
270,86.42968827740314
271,86.81200402971606
272,86.81200402971606
273,86.81200402971606
274,86.81200402971606
275,86.81200402971606
276,86.81200402971606
277,86.81200402971606
278,87.17136875035422
279,87.17136875035422
280,87.17136875035422
281,87.17136875035422
282,87.30036948345798
283,87.30036948345798
284,87.30036948345798
285,87.30036948345798
286,87.67668294852058
287,87.67668294852058
288,87.92801676862939
289,87.92801676862939
290,87.92801676862939
291,88.32281403099381
292,88.32281403099381
293,88.32281403099381
294,88.32281403099381
295,88.32281403099381
296,88.32281403099381
297,88.32281403099381
298,88.32281403099381
299,88.32281403099381
300,88.32281403099381
301,88.32281403099381
302,88.32281403099381
303,88.32281403099381
304,88.32281403099381
305,88.32281403099381
306,88.32281403099381
307,88.32281403099381
308,88.4775177248721
309,88.4775177248721
310,88.4775177248721
311,88.4775177248721
312,88.4775177248721
313,88.4775177248721
314,88.4775177248721
315,88.4775177248721
316,88.4775177248721
317,88.4775177248721
318,88.4775177248721
319,88.4775177248721
320,88.4775177248721
321,88.4775177248721
322,88.4775177248721
323,88.4775177248721
324,88.95859008755218
325,88.95859008755218
326,88.95859008755218
327,88.95859008755218
328,88.95859008755218
329,88.95859008755218
330,88.95859008755218
331,88.95859008755218
332,89.23529189020908
333,89.23529189020908
334,89.23529189020908
335,89.23529189020908
336,89.23529189020908
337,89.23529189020908
338,89.23529189020908
339,89.4048950514856
340,89.4048950514856
341,89.4048950514856
342,89.4048950514856
343,89.4048950514856
344,89.4048950514856
345,89.4048950514856
346,89.4048950514856
347,89.4048950514856
348,90.27448601587034
349,90.27448601587034
350,90.27448601587034
351,90.27448601587034
352,90.27448601587034
353,90.27448601587034
354,90.27448601587034
355,90.27448601587034
356,90.27448601587034
357,90.27448601587034
358,90.27448601587034
359,90.27448601587034
360,90.27448601587034
361,90.27448601587034
362,90.27448601587034
363,90.27448601587034
364,90.27448601587034
365,90.27448601587034
366,90.27448601587034
367,90.53274220905938
368,90.53274220905938
369,91.02185486740174
370,91.02185486740174
371,91.02185486740174
372,91.35872695841707
373,91.35872695841707
374,91.35872695841707
375,91.35872695841707
376,91.35872695841707
377,91.35872695841707
378,91.35872695841707
379,91.72866886135483
380,91.95065777432472
381,91.95065777432472
382,91.95065777432472
383,91.95065777432472
384,92.24986304440262
385,92.24986304440262
386,92.24986304440262
387,92.63008594611459
388,92.63008594611459
389,92.63008594611459
390,92.63008594611459
391,92.84027711900934
392,92.84027711900934
393,92.84027711900934
394,92.84027711900934
395,92.84027711900934
396,92.84027711900934
397,92.84027711900934
398,92.84027711900934
399,92.84027711900934
400,92.84027711900934
401,92.84027711900934
402,93.49137253351908
403,93.49137253351908
404,93.49137253351908
405,93.49137253351908
406,93.67317594613414
407,93.67317594613414
408,93.67317594613414
409,93.67317594613414
410,93.67317594613414
411,93.67317594613414
412,93.67317594613414
413,93.67317594613414
414,93.67317594613414
415,93.77373054772937
416,93.77373054772937
417,93.77373054772937
418,94.22835685349379
419,94.40776235778834
420,94.40776235778834
421,94.40776235778834
422,94.65589618810822
423,94.87044655239758
424,94.87044655239758
425,94.87044655239758
426,95.40083357345608
427,95.40083357345608
428,95.40083357345608
429,95.40083357345608
430,95.40083357345608
431,95.40083357345608
432,95.40083357345608
433,95.40083357345608
434,95.40083357345608
435,95.59995139723976
436,95.59995139723976
437,95.59995139723976
438,95.59995139723976
439,95.59995139723976
440,95.59995139723976
441,95.59995139723976
442,95.59995139723976
443,95.59995139723976
444,95.59995139723976
445,95.59995139723976
446,95.59995139723976
447,95.59995139723976
448,95.59995139723976
449,95.59995139723976
450,95.59995139723976
451,95.59995139723976
452,95.59995139723976
453,95.59995139723976
454,95.59995139723976
455,95.59995139723976
456,95.59995139723976
457,95.59995139723976
458,95.59995139723976
459,95.72916639929426
460,95.9626455048151
461,95.9626455048151
462,95.9626455048151
463,95.9626455048151
464,95.9626455048151
465,95.9626455048151
466,95.9626455048151
467,96.54534187474307
468,96.54534187474307
469,96.54534187474307
470,96.54534187474307
471,96.54534187474307
472,96.54534187474307
473,96.54534187474307
474,96.54534187474307
475,96.54534187474307
476,96.78927280723842
477,96.78927280723842
478,96.78927280723842
479,96.78927280723842
480,96.78927280723842
481,96.78927280723842
482,97.79674234571863
483,97.79674234571863
484,97.79674234571863
485,97.79674234571863
486,97.79674234571863
487,97.79674234571863
488,97.79674234571863
489,97.79674234571863
490,97.79674234571863
491,97.79674234571863
492,97.79674234571863
493,97.79674234571863
494,97.79674234571863
495,97.79674234571863
496,97.79674234571863
497,97.79674234571863
498,97.79674234571863
499,97.79674234571863
500,97.79674234571863
501,97.79674234571863
502,97.79674234571863
503,97.79674234571863
504,97.79674234571863
505,97.79674234571863
506,97.79674234571863
507,97.79674234571863
508,97.79674234571863
509,98.13592903760541
510,98.13592903760541
511,98.13592903760541
512,98.13592903760541
513,98.13592903760541
514,98.13592903760541
515,98.13592903760541
516,98.13592903760541
517,98.13592903760541
518,98.13592903760541
519,98.13592903760541
520,98.13592903760541
521,98.13592903760541
522,98.13592903760541
523,98.13592903760541
524,98.13592903760541
525,98.13592903760541
526,98.13592903760541
527,98.13592903760541
528,98.13592903760541
529,98.13592903760541
530,98.13592903760541
531,98.13592903760541
532,98.13592903760541
533,98.13592903760541
534,98.13592903760541
535,98.13592903760541
536,98.13592903760541
537,98.13592903760541
538,98.13592903760541
539,98.13592903760541
540,98.13592903760541
541,98.13592903760541
542,98.13592903760541
543,98.13592903760541
544,98.13592903760541
545,98.13592903760541
546,98.13592903760541
547,98.46652850112457
548,98.46652850112457
549,98.46652850112457
550,98.46652850112457
551,98.46652850112457
552,98.46652850112457
553,98.46652850112457
554,98.46652850112457
555,98.46652850112457
556,98.46652850112457
557,98.46652850112457
558,98.46652850112457
559,98.46652850112457
560,98.46652850112457
561,98.46652850112457
562,98.46652850112457
563,99.01486540367566
564,99.01486540367566
565,99.01486540367566
566,99.01486540367566
567,99.01486540367566
568,99.01486540367566
569,99.01486540367566
570,99.01486540367566
571,99.01486540367566
572,99.01486540367566
573,99.01486540367566
574,99.01486540367566
575,99.01486540367566
576,99.01486540367566
577,99.01486540367566
578,99.01486540367566
579,99.01486540367566
580,99.01486540367566
581,99.01486540367566
582,99.01486540367566
583,99.01486540367566
584,99.01486540367566
585,99.01486540367566
586,99.01486540367566
587,99.01486540367566
588,99.33822714299802
589,99.33822714299802
590,99.33822714299802
591,99.33822714299802
592,99.33822714299802
593,99.33822714299802
594,99.33822714299802
595,99.33822714299802
596,99.33822714299802
597,99.7583276534066
598,99.7583276534066
599,99.7583276534066
600,99.7583276534066
601,99.7583276534066
602,99.7583276534066
603,99.7583276534066
604,99.7583276534066
605,99.7583276534066
606,99.7583276534066
607,99.7583276534066
608,99.7583276534066
609,99.7583276534066
610,99.7583276534066
611,99.7583276534066
612,99.7583276534066
613,99.7583276534066
614,99.7583276534066
615,99.7583276534066
616,99.7583276534066
617,99.7583276534066
618,99.7583276534066
619,99.7583276534066
620,99.7583276534066
621,100.59871561943454
622,100.59871561943454
623,100.9003726202727
624,100.9003726202727
625,100.9003726202727
626,100.9003726202727
627,100.9003726202727
628,100.9003726202727
629,100.9003726202727
630,100.9003726202727
631,100.9003726202727
632,100.9003726202727
633,100.9003726202727
634,100.9003726202727
635,100.9003726202727
636,100.9003726202727
637,100.9003726202727
638,101.45664050766302
639,101.75202258854034
640,101.75202258854034
641,101.75202258854034
642,101.75202258854034
643,101.75202258854034
644,101.91138183298406
645,101.91138183298406
646,101.91138183298406
647,101.91138183298406
648,101.91138183298406
649,101.91138183298406
650,101.91138183298406
651,101.91138183298406
652,101.91138183298406
653,101.91138183298406
654,101.91138183298406
655,101.91138183298406
656,102.08217460091961
657,102.08217460091961
658,102.08217460091961
659,102.08217460091961
660,102.52261160159966
661,102.52261160159966
662,102.52261160159966
663,102.52261160159966
664,102.52261160159966
665,102.52261160159966
666,102.52261160159966
667,102.52261160159966
668,102.52261160159966
669,102.52261160159966
670,102.52261160159966
671,102.52261160159966
672,102.52261160159966
673,102.52261160159966
674,102.52261160159966
675,102.52261160159966
676,102.52261160159966
677,102.52261160159966
678,102.52261160159966
679,102.52261160159966
680,102.52261160159966
681,102.52261160159966
682,102.52261160159966
683,102.52261160159966
684,102.52261160159966
685,102.52261160159966
686,102.52261160159966
687,102.52261160159966
688,102.52261160159966
689,102.52261160159966
690,102.52261160159966
691,102.52261160159966
692,102.52261160159966
693,102.52261160159966
694,102.6772790529167
695,102.6772790529167
696,102.6772790529167
697,102.6772790529167
698,102.877553651065
699,102.877553651065
700,102.877553651065
701,103.21623565391658
702,103.21623565391658
703,103.21623565391658
704,103.21623565391658
705,103.61578741161236
706,103.61578741161236
707,103.61578741161236
708,103.61578741161236
709,103.61578741161236
710,103.61578741161236
711,103.61578741161236
712,103.61578741161236
713,103.61578741161236
714,103.61578741161236
715,104.70923417219603
716,104.70923417219603
717,104.70923417219603
718,104.70923417219603
719,104.70923417219603
720,104.70923417219603
721,104.70923417219603
722,104.70923417219603
723,104.9369750565753
724,104.9369750565753
725,104.9369750565753
726,104.9369750565753
727,104.9369750565753
728,104.9369750565753
729,104.9369750565753
730,104.9369750565753
731,104.9369750565753
732,104.9369750565753
733,104.9369750565753
734,104.9369750565753
735,104.9369750565753
736,105.51892797218065
737,105.51892797218065
738,105.51892797218065
739,105.51892797218065
740,105.51892797218065
741,105.51892797218065
742,105.51892797218065
743,105.51892797218065
744,105.51892797218065
745,105.51892797218065
746,105.51892797218065
747,105.51892797218065
748,105.51892797218065
749,105.51892797218065
750,105.7113287278521
751,105.7113287278521
752,105.7113287278521
753,105.7113287278521
754,105.7113287278521
755,105.7113287278521
756,105.7113287278521
757,105.7113287278521
758,105.7113287278521
759,105.7113287278521
760,105.85339577662228
761,105.85339577662228
762,105.85339577662228
763,105.85339577662228
764,105.85339577662228
765,105.85339577662228
766,105.85339577662228
767,105.85339577662228
768,105.85339577662228
769,105.85339577662228
770,105.85339577662228
771,105.85339577662228
772,106.87852191923332
773,106.87852191923332
774,106.87852191923332
775,106.87852191923332
776,106.87852191923332
777,106.87852191923332
778,106.87852191923332
779,106.87852191923332
780,106.87852191923332
781,106.87852191923332
782,106.87852191923332
783,106.87852191923332
784,106.87852191923332
785,106.87852191923332
786,106.87852191923332
787,106.87852191923332
788,106.87852191923332
789,106.87852191923332
790,106.87852191923332
791,106.87852191923332
792,106.87852191923332
793,106.87852191923332
794,106.87852191923332
795,106.87852191923332
796,106.87852191923332
797,106.87852191923332
798,106.87852191923332
799,106.87852191923332
800,106.87852191923332
801,106.87852191923332
802,106.87852191923332
803,106.87852191923332
804,106.87852191923332
805,107.11101623801419
806,107.45514444738333
807,107.7294418175725
808,107.7294418175725
809,107.7294418175725
810,107.7294418175725
811,107.7294418175725
812,107.7294418175725
813,107.7294418175725
814,107.7294418175725
815,107.7294418175725
816,107.87633653345392
817,107.87633653345392
818,107.87633653345392
819,107.87633653345392
820,108.16932158735867
821,108.16932158735867
822,108.16932158735867
823,108.16932158735867
824,108.16932158735867
825,108.16932158735867
826,108.29371986362018
827,108.29371986362018
828,108.29371986362018
829,108.29371986362018
830,108.61890671607114
831,108.61890671607114
832,108.61890671607114
833,109.2982938077615
834,109.45238003279363
835,109.45238003279363
836,109.45238003279363
837,109.45238003279363
838,109.45238003279363
839,109.45238003279363
840,109.45238003279363
841,109.45238003279363
842,109.45238003279363
843,109.45238003279363
844,109.45238003279363
845,109.45238003279363
846,109.45238003279363
847,109.45238003279363
848,109.45238003279363
849,109.45238003279363
850,109.45238003279363
851,109.45238003279363
852,109.58614186341067
853,109.58614186341067
854,109.58614186341067
855,109.58614186341067
856,109.58614186341067
857,109.58614186341067
858,109.58614186341067
859,109.58614186341067
860,109.58614186341067
861,109.58614186341067
862,109.58614186341067
863,109.58614186341067
864,109.58614186341067
865,109.58614186341067
866,109.58614186341067
867,109.58614186341067
868,109.58614186341067
869,109.58614186341067
870,109.58614186341067
871,109.58614186341067
872,109.58614186341067
873,109.58614186341067
874,109.58614186341067
875,109.58614186341067
876,109.9920526776491
877,109.9920526776491
878,109.9920526776491
879,110.24048682955917
880,110.24048682955917
881,110.24048682955917
882,110.24048682955917
883,110.24048682955917
884,110.59911718081548
885,111.02736494378257
886,111.02736494378257
887,111.02736494378257
888,111.43658300573513
889,111.43658300573513
890,111.43658300573513
891,111.43658300573513
892,111.43658300573513
893,111.5695447802921
894,111.5695447802921
895,111.5695447802921
896,111.5695447802921
897,111.5695447802921
898,111.5695447802921
899,111.88381525864847
900,111.88381525864847
901,111.88381525864847
902,111.88381525864847
903,112.02071959033864
904,112.02071959033864
905,112.16166458484891
906,112.16166458484891
907,112.16166458484891
908,112.16166458484891
909,112.16166458484891
910,112.16166458484891
911,112.64354619370347
912,112.89446674914234
913,112.89446674914234
914,112.89446674914234
915,112.89446674914234
916,112.89446674914234
917,112.89446674914234
918,112.89446674914234
919,112.89446674914234
920,112.89446674914234
921,112.89446674914234
922,112.89446674914234
923,112.89446674914234
924,112.89446674914234
925,112.89446674914234
926,112.89446674914234
927,112.89446674914234
928,113.19284379109453
929,113.19284379109453
930,113.19284379109453
931,113.19284379109453
932,113.19284379109453
933,113.19284379109453
934,113.19284379109453
935,113.19284379109453
936,113.19284379109453
937,113.19284379109453
938,113.19284379109453
939,113.19284379109453
940,113.4071657316124
941,114.4086482483262
942,114.4086482483262
943,114.4086482483262
944,114.4086482483262
945,114.4086482483262
946,114.4086482483262
947,114.4086482483262
948,114.4086482483262
949,114.4086482483262
950,114.4086482483262
951,114.4086482483262
952,114.4086482483262
953,114.4086482483262
954,114.4086482483262
955,115.01047673389716
956,115.01047673389716
957,115.01047673389716
958,115.01047673389716
959,115.01047673389716
960,115.01047673389716
961,115.54651355053159
962,115.54651355053159
963,115.54651355053159
964,115.54651355053159
965,115.54651355053159
966,115.54651355053159
967,115.54651355053159
968,115.54651355053159
969,115.54651355053159
970,115.54651355053159
971,115.54651355053159
972,115.54651355053159
973,115.54651355053159
974,115.54651355053159
975,115.8785287549216
976,115.8785287549216
977,115.8785287549216
978,115.8785287549216
979,115.8785287549216
980,115.8785287549216
981,115.8785287549216
982,115.8785287549216
983,115.8785287549216
984,115.8785287549216
985,115.8785287549216
986,115.8785287549216
987,115.8785287549216
988,115.8785287549216
989,115.8785287549216
990,116.07176984317962
991,116.07176984317962
992,116.07176984317962
993,116.07176984317962
994,116.37168086647155
995,116.37168086647155
996,116.37168086647155
997,116.37168086647155
998,116.37168086647155
999,116.37168086647155
1000,116.37168086647155
1001,116.82782747197435
1002,116.82782747197435
1003,117.3743922846262
1004,117.3743922846262
1005,117.3743922846262
1006,117.3743922846262
1007,117.3743922846262
1008,117.3743922846262
1009,117.3743922846262
1010,117.3743922846262
1011,117.3743922846262
1012,117.75172419014439
1013,117.75172419014439
1014,117.75172419014439
1015,117.75172419014439
1016,117.75172419014439
1017,117.75172419014439
1018,117.98845133074308
1019,117.98845133074308
1020,117.98845133074308
1021,117.98845133074308
1022,117.98845133074308
1023,118.39416756528041
1024,118.39416756528041


==> data/sample_20_11_0.95_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,4.496423871559252
4,10.320019432854858
5,13.556464835110726
6,17.095450290661955
7,20.134763911240945
8,23.70481177399784
9,24.565975163416773
10,26.051766168005788
11,27.55791767055954
12,28.52903981467683
13,30.193695562615396
14,32.17559166707055
15,33.5447744002296
16,34.91469797050207
17,35.344988986901996
18,35.68649737361948
19,35.95716054090975
20,36.694448367080035
21,37.303741494839954
22,37.55219361481938
23,38.17394103610196
24,38.742658242210595
25,39.26411416467015
26,40.24016548714506
27,40.37180762091627
28,41.22606322347297
29,41.6734007337153
30,42.13222355542472
31,42.95631317241567
32,43.47207462364559
33,43.99203772239251
34,43.99203772239251
35,44.2562773479807
36,44.56493573728705
37,44.837325373461454
38,45.19087236634614
39,45.19087236634614
40,45.407544985884876
41,46.31229278186115
42,46.94755369697657
43,47.18822380415901
44,47.79122340646529
45,48.12374938765549
46,48.12374938765549
47,49.14673901298133
48,50.00437655337748
49,50.00437655337748
50,50.16361508630765
51,51.16304162270375
52,52.0986388017991
53,52.0986388017991
54,52.0986388017991
55,52.31472911211671
56,53.271716596926034
57,53.92951840639125
58,54.19494303960808
59,54.19494303960808
60,54.95453154591441
61,54.95453154591441
62,54.95453154591441
63,55.75404745086339
64,55.75404745086339
65,55.75404745086339
66,56.31075108555258
67,56.43221475218636
68,56.739806821266164
69,56.739806821266164
70,57.01031087615725
71,57.01031087615725
72,57.01031087615725
73,57.01031087615725
74,57.01031087615725
75,57.01031087615725
76,57.31238562748329
77,57.57362085822642
78,57.57362085822642
79,57.93055296299015
80,57.93055296299015
81,58.32313640409459
82,58.32313640409459
83,58.811746006073555
84,58.811746006073555
85,58.811746006073555
86,59.18334566496192
87,59.18334566496192
88,59.41238737588005
89,59.41238737588005
90,59.60211790388762
91,59.84998637165304
92,60.24865123803399
93,60.24865123803399
94,60.824161897337945
95,60.824161897337945
96,61.68410240191315
97,61.68410240191315
98,61.68410240191315
99,61.68410240191315
100,62.15053843728988
101,62.63037729456305
102,62.63037729456305
103,62.81705406991163
104,62.81705406991163
105,63.495973473828656
106,64.06801518443022
107,64.06801518443022
108,64.77515879280124
109,65.2308407652496
110,65.2308407652496
111,65.48254323891464
112,65.48254323891464
113,65.48254323891464
114,66.12116101586788
115,66.12116101586788
116,66.35221013775781
117,66.35221013775781
118,67.01019473670873
119,67.01019473670873
120,67.01019473670873
121,67.63999310554244
122,67.9734378703592
123,67.9734378703592
124,67.9734378703592
125,67.9734378703592
126,67.9734378703592
127,67.9734378703592
128,68.21286617538944
129,68.68352350384087
130,68.68352350384087
131,68.68352350384087
132,68.68352350384087
133,68.95090491173991
134,69.24458046191585
135,69.48779072605547
136,69.856493536424
137,69.856493536424
138,69.856493536424
139,69.856493536424
140,69.856493536424
141,69.856493536424
142,70.14175958963646
143,70.14175958963646
144,70.5878878904985
145,70.97719281783787
146,70.97719281783787
147,71.322965192549
148,71.73854802142576
149,72.155391362385
150,72.155391362385
151,72.155391362385
152,72.155391362385
153,72.54385841685244
154,72.54385841685244
155,72.54385841685244
156,72.88529368795699
157,72.88529368795699
158,72.88529368795699
159,73.08439408018046
160,73.08439408018046
161,73.37473968866237
162,73.37473968866237
163,73.37473968866237
164,73.37473968866237
165,73.37473968866237
166,73.37473968866237
167,73.37473968866237
168,73.37473968866237
169,73.37473968866237
170,73.37473968866237
171,73.37473968866237
172,73.7382388270313
173,74.07396110273127
174,74.4606713289018
175,74.75141289943744
176,74.75141289943744
177,74.75141289943744
178,74.75141289943744
179,75.31779052750842
180,75.83046503576641
181,75.83046503576641
182,76.33349018414758
183,76.33349018414758
184,76.33349018414758
185,76.33349018414758
186,76.71342450618916
187,76.71342450618916
188,77.3357240418895
189,77.3357240418895
190,77.3357240418895
191,77.66600483922518
192,77.66600483922518
193,77.66600483922518
194,77.66600483922518
195,78.27338111997679
196,78.27338111997679
197,78.56019835887324
198,79.04662781793074
199,79.45267986852491
200,79.45267986852491
201,79.45267986852491
202,79.45267986852491
203,79.45267986852491
204,79.45267986852491
205,79.59615687574164
206,79.70932405742742
207,80.26951002920866
208,80.26951002920866
209,80.26951002920866
210,80.26951002920866
211,80.26951002920866
212,80.4115495677186
213,80.4115495677186
214,80.4115495677186
215,80.4115495677186
216,81.00508402815883
217,81.00508402815883
218,81.00508402815883
219,81.00508402815883
220,81.00508402815883
221,81.00508402815883
222,81.00508402815883
223,81.42722626418329
224,81.82686689027355
225,81.82686689027355
226,82.0550665934176
227,82.3468460940212
228,82.3468460940212
229,82.3468460940212
230,82.62929276664829
231,82.86144796898745
232,82.86144796898745
233,82.86144796898745
234,82.86144796898745
235,82.86144796898745
236,82.86144796898745
237,82.86144796898745
238,83.27887402850527
239,83.27887402850527
240,83.27887402850527
241,83.27887402850527
242,83.27887402850527
243,83.57495854361511
244,83.57495854361511
245,83.57495854361511
246,83.57495854361511
247,83.57495854361511
248,84.2196167159691
249,84.2196167159691
250,84.2196167159691
251,84.2196167159691
252,84.3489873291142
253,84.3489873291142
254,84.3489873291142
255,84.57217418891028
256,84.57217418891028
257,84.57217418891028
258,84.57217418891028
259,84.57217418891028
260,84.57217418891028
261,84.57217418891028
262,84.57217418891028
263,84.96684101770491
264,84.96684101770491
265,84.96684101770491
266,84.96684101770491
267,84.96684101770491
268,84.96684101770491
269,84.96684101770491
270,85.50175504328779
271,85.50175504328779
272,85.50175504328779
273,85.62901854303621
274,85.62901854303621
275,85.62901854303621
276,85.62901854303621
277,85.62901854303621
278,85.62901854303621
279,85.62901854303621
280,85.62901854303621
281,85.62901854303621
282,85.62901854303621
283,85.75113478059879
284,85.75113478059879
285,86.49796933776531
286,86.82868863236364
287,86.82868863236364
288,87.01495124976654
289,87.01495124976654
290,87.01495124976654
291,87.01495124976654
292,87.01495124976654
293,87.01495124976654
294,87.23957861021645
295,87.62285983483267
296,87.62285983483267
297,87.97965985567805
298,87.97965985567805
299,87.97965985567805
300,87.97965985567805
301,87.97965985567805
302,87.97965985567805
303,87.97965985567805
304,87.97965985567805
305,87.97965985567805
306,88.55282077605332
307,88.55282077605332
308,88.55282077605332
309,88.55282077605332
310,88.55282077605332
311,88.55282077605332
312,88.84555654765201
313,89.15972859844508
314,89.15972859844508
315,89.15972859844508
316,89.15972859844508
317,89.15972859844508
318,89.15972859844508
319,89.15972859844508
320,89.15972859844508
321,89.15972859844508
322,90.3837207468379
323,90.3837207468379
324,90.9176450027839
325,90.9176450027839
326,90.9176450027839
327,90.9176450027839
328,90.9176450027839
329,90.9176450027839
330,90.9176450027839
331,90.9176450027839
332,90.9176450027839
333,90.9176450027839
334,90.9176450027839
335,90.9176450027839
336,91.1653280149588
337,91.53844516939435
338,91.53844516939435
339,91.69902975222143
340,91.69902975222143
341,91.69902975222143
342,91.69902975222143
343,91.69902975222143
344,91.69902975222143
345,92.11887760300165
346,92.11887760300165
347,92.11887760300165
348,92.11887760300165
349,92.11887760300165
350,92.11887760300165
351,92.11887760300165
352,92.53901398860901
353,93.04324760052376
354,93.04324760052376
355,93.04324760052376
356,93.31875405229752
357,93.31875405229752
358,93.31875405229752
359,93.31875405229752
360,94.08035251687478
361,94.08035251687478
362,94.08035251687478
363,94.08035251687478
364,94.08035251687478
365,94.08035251687478
366,94.08035251687478
367,94.08035251687478
368,94.39637662614108
369,94.39637662614108
370,94.39637662614108
371,94.39637662614108
372,94.39637662614108
373,94.39637662614108
374,94.39637662614108
375,94.39637662614108
376,94.39637662614108
377,94.39637662614108
378,94.39637662614108
379,94.39637662614108
380,94.39637662614108
381,94.39637662614108
382,94.39637662614108
383,94.39637662614108
384,94.39637662614108
385,94.74278785434214
386,94.74278785434214
387,94.74278785434214
388,95.1742756124261
389,95.1742756124261
390,95.83752957554968
391,95.83752957554968
392,95.83752957554968
393,95.83752957554968
394,95.83752957554968
395,95.83752957554968
396,95.83752957554968
397,95.83752957554968
398,95.83752957554968
399,95.83752957554968
400,95.83752957554968
401,95.83752957554968
402,95.83752957554968
403,95.83752957554968
404,95.83752957554968
405,95.83752957554968
406,95.83752957554968
407,95.83752957554968
408,95.83752957554968
409,95.83752957554968
410,95.83752957554968
411,95.83752957554968
412,95.83752957554968
413,95.83752957554968
414,95.96293588943118
415,95.96293588943118
416,95.96293588943118
417,95.96293588943118
418,96.21760114253036
419,96.39022284828164
420,96.64224127635096
421,96.83365154792972
422,97.04850843382515
423,97.37574649331546
424,98.14466269839747
425,98.94653565160733
426,99.3544828194138
427,99.57216953645082
428,99.96602631844993
429,99.96602631844993
430,99.96602631844993
431,99.96602631844993
432,100.41039574723558
433,100.41039574723558
434,100.79152284653173
435,100.79152284653173
436,100.79152284653173
437,101.32345294797781
438,101.32345294797781
439,101.65915733775373
440,102.11399293240213
441,102.11399293240213
442,102.4829365296597
443,102.4829365296597
444,102.81604000242176
445,103.07195843201316
446,103.07195843201316
447,103.07195843201316
448,103.07195843201316
449,103.07195843201316
450,103.42440219856186
451,103.42440219856186
452,103.71895730434792
453,103.71895730434792
454,104.16843870307966
455,104.16843870307966
456,104.16843870307966
457,104.16843870307966
458,104.16843870307966
459,104.16843870307966
460,104.16843870307966
461,104.16843870307966
462,104.16843870307966
463,104.16843870307966
464,104.16843870307966
465,104.16843870307966
466,104.40753729205956
467,104.40753729205956
468,104.40753729205956
469,104.40753729205956
470,104.40753729205956
471,104.40753729205956
472,104.6967558005058
473,104.6967558005058
474,104.6967558005058
475,104.6967558005058
476,104.6967558005058
477,104.6967558005058
478,105.28102281735717
479,105.28102281735717
480,105.28102281735717
481,105.28102281735717
482,105.28102281735717
483,105.78151479061762
484,105.78151479061762
485,105.78151479061762
486,105.78151479061762
487,106.42301682889169
488,106.42301682889169
489,106.42301682889169
490,106.42301682889169
491,107.22703832935433
492,107.22703832935433
493,107.71194647615657
494,107.71194647615657
495,107.71194647615657
496,107.71194647615657
497,107.96705886968384
498,108.39184895957985
499,109.2033342431647
500,109.2033342431647
501,109.2033342431647
502,109.2033342431647
503,109.42463726809669
504,109.42463726809669
505,109.42463726809669
506,109.42463726809669
507,109.42463726809669
508,109.42463726809669
509,109.56744283335391
510,110.50067145019716
511,110.50067145019716
512,110.50067145019716
513,110.50067145019716
514,110.50067145019716
515,110.50067145019716
516,110.91090916122576
517,110.91090916122576
518,111.04500637734728
519,111.04500637734728
520,111.04500637734728
521,111.04500637734728
522,111.04500637734728
523,111.04500637734728
524,111.04500637734728
525,111.04500637734728
526,111.5935528540808
527,111.5935528540808
528,111.5935528540808
529,112.21755673055436
530,112.6953084284575
531,112.95424341286082
532,112.95424341286082
533,112.95424341286082
534,112.95424341286082
535,112.95424341286082
536,112.95424341286082
537,112.95424341286082
538,112.95424341286082
539,112.95424341286082
540,112.95424341286082
541,112.95424341286082
542,112.95424341286082
543,112.95424341286082
544,112.95424341286082
545,113.39793694040418
546,113.39793694040418
547,113.39793694040418
548,113.39793694040418
549,113.39793694040418
550,113.39793694040418
551,113.39793694040418
552,113.39793694040418
553,113.39793694040418
554,113.39793694040418
555,113.39793694040418
556,113.73895734112072
557,113.73895734112072
558,113.73895734112072
559,113.73895734112072
560,113.73895734112072
561,113.73895734112072
562,113.73895734112072
563,113.73895734112072
564,113.73895734112072
565,113.73895734112072
566,113.73895734112072
567,113.85568956542852
568,113.85568956542852
569,113.85568956542852
570,113.85568956542852
571,113.85568956542852
572,113.85568956542852
573,113.85568956542852
574,113.85568956542852
575,113.85568956542852
576,114.4238453976661
577,114.4238453976661
578,114.4238453976661
579,114.4238453976661
580,114.4238453976661
581,114.4238453976661
582,114.4238453976661
583,114.96086099462298
584,114.96086099462298
585,114.96086099462298
586,114.96086099462298
587,114.96086099462298
588,114.96086099462298
589,114.96086099462298
590,115.59939166482036
591,115.59939166482036
592,115.59939166482036
593,116.36217267164425
594,116.82022783699651
595,116.82022783699651
596,116.82022783699651
597,116.82022783699651
598,116.82022783699651
599,117.03431362547826
600,117.03431362547826
601,117.03431362547826
602,117.03431362547826
603,117.03431362547826
604,117.03431362547826
605,117.03431362547826
606,117.34800543719686
607,117.34800543719686
608,117.34800543719686
609,117.34800543719686
610,117.34800543719686
611,117.34800543719686
612,117.34800543719686
613,117.34800543719686
614,117.34800543719686
615,117.66607646289512
616,117.66607646289512
617,118.00186600499418
618,118.00186600499418
619,118.20551945777035
620,118.20551945777035
621,118.20551945777035
622,118.20551945777035
623,118.20551945777035
624,118.20551945777035
625,118.20551945777035
626,118.20551945777035
627,118.20551945777035
628,118.20551945777035
629,118.20551945777035
630,118.20551945777035
631,118.20551945777035
632,118.41950972981881
633,118.64979489012678
634,118.64979489012678
635,118.64979489012678
636,118.64979489012678
637,119.13819145889832
638,119.13819145889832
639,119.13819145889832
640,119.13819145889832
641,119.13819145889832
642,119.13819145889832
643,119.13819145889832
644,119.13819145889832
645,119.13819145889832
646,119.13819145889832
647,119.13819145889832
648,119.13819145889832
649,119.43569661095685
650,119.43569661095685
651,119.43569661095685
652,119.43569661095685
653,119.43569661095685
654,119.72131452423096
655,119.72131452423096
656,119.72131452423096
657,120.057075823649
658,120.057075823649
659,120.32918162031558
660,120.32918162031558
661,120.32918162031558
662,120.32918162031558
663,120.32918162031558
664,120.32918162031558
665,120.77817095310994
666,120.77817095310994
667,120.77817095310994
668,120.77817095310994
669,120.77817095310994
670,121.04740843707118
671,121.04740843707118
672,121.04740843707118
673,121.04740843707118
674,121.04740843707118
675,121.04740843707118
676,121.04740843707118
677,121.04740843707118
678,121.04740843707118
679,121.37856702296513
680,121.37856702296513
681,121.37856702296513
682,121.37856702296513
683,121.37856702296513
684,121.37856702296513
685,121.6232034850905
686,121.6232034850905
687,122.02106364877493
688,122.2739899987636
689,122.2739899987636
690,122.2739899987636
691,122.2739899987636
692,122.2739899987636
693,122.61157811991256
694,122.61157811991256
695,122.61157811991256
696,122.61157811991256
697,122.61157811991256
698,122.61157811991256
699,122.61157811991256
700,122.61157811991256
701,122.61157811991256
702,122.61157811991256
703,122.61157811991256
704,122.61157811991256
705,122.91752245229948
706,123.29613227817144
707,123.29613227817144
708,123.29613227817144
709,123.29613227817144
710,123.71976479217226
711,123.71976479217226
712,123.71976479217226
713,123.71976479217226
714,123.71976479217226
715,123.71976479217226
716,123.71976479217226
717,123.71976479217226
718,123.71976479217226
719,123.71976479217226
720,124.02266212032097
721,124.02266212032097
722,124.02266212032097
723,124.02266212032097
724,124.02266212032097
725,124.02266212032097
726,124.31084954955963
727,124.54784691084953
728,124.54784691084953
729,124.54784691084953
730,124.54784691084953
731,124.70072567719254
732,124.70072567719254
733,124.70072567719254
734,124.70072567719254
735,124.70072567719254
736,125.24832168054994
737,125.24832168054994
738,125.24832168054994
739,125.24832168054994
740,125.24832168054994
741,125.24832168054994
742,125.24832168054994
743,125.54944530914342
744,125.54944530914342
745,125.54944530914342
746,125.54944530914342
747,125.54944530914342
748,125.82468876519616
749,125.82468876519616
750,125.82468876519616
751,125.82468876519616
752,125.82468876519616
753,125.82468876519616
754,125.82468876519616
755,125.82468876519616
756,125.82468876519616
757,125.82468876519616
758,126.86415406488284
759,126.86415406488284
760,127.35809857022757
761,127.35809857022757
762,127.35809857022757
763,127.54599544644171
764,127.54599544644171
765,127.54599544644171
766,127.72993599866996
767,127.72993599866996
768,127.72993599866996
769,128.30015671943394
770,128.30015671943394
771,128.30015671943394
772,128.30015671943394
773,128.5879106580427
774,128.5879106580427
775,128.5879106580427
776,128.5879106580427
777,128.5879106580427
778,128.5879106580427
779,128.5879106580427
780,128.5879106580427
781,128.5879106580427
782,128.9131422213677
783,128.9131422213677
784,128.9131422213677
785,128.9131422213677
786,129.11623701502646
787,129.38894984879659
788,129.38894984879659
789,129.38894984879659
790,129.77728044934238
791,129.77728044934238
792,130.32154742230938
793,130.32154742230938
794,130.32154742230938
795,130.32154742230938
796,130.32154742230938
797,130.32154742230938
798,130.32154742230938
799,130.32154742230938
800,130.32154742230938
801,130.32154742230938
802,130.32154742230938
803,130.32154742230938
804,130.32154742230938
805,130.73144280180296
806,130.73144280180296
807,130.73144280180296
808,131.00061125882283
809,131.00061125882283
810,131.32056508433973
811,131.32056508433973
812,131.32056508433973
813,131.32056508433973
814,131.32056508433973
815,131.32056508433973
816,131.32056508433973
817,131.32056508433973
818,131.32056508433973
819,131.32056508433973
820,131.32056508433973
821,131.32056508433973
822,131.32056508433973
823,131.32056508433973
824,131.32056508433973
825,131.32056508433973
826,131.32056508433973
827,131.70354723974836
828,131.90393876099395
829,132.0304567915721
830,132.0304567915721
831,132.0304567915721
832,132.0304567915721
833,132.0304567915721
834,132.5519837716345
835,132.9818847506018
836,132.9818847506018
837,132.9818847506018
838,132.9818847506018
839,132.9818847506018
840,132.9818847506018
841,132.9818847506018
842,132.9818847506018
843,132.9818847506018
844,132.9818847506018
845,132.9818847506018
846,132.9818847506018
847,132.9818847506018
848,132.9818847506018
849,132.9818847506018
850,132.9818847506018
851,132.9818847506018
852,132.9818847506018
853,133.37155485122915
854,133.37155485122915
855,133.37155485122915
856,133.37155485122915
857,133.37155485122915
858,133.37155485122915
859,133.37155485122915
860,134.02668343688913
861,134.28351817102183
862,134.28351817102183
863,134.74531630636085
864,134.74531630636085
865,134.74531630636085
866,134.74531630636085
867,134.74531630636085
868,134.74531630636085
869,134.74531630636085
870,134.74531630636085
871,134.74531630636085
872,134.74531630636085
873,134.74531630636085
874,134.74531630636085
875,134.74531630636085
876,135.26151408382356
877,135.26151408382356
878,135.26151408382356
879,135.26151408382356
880,135.26151408382356
881,135.26151408382356
882,135.26151408382356
883,136.0320056169024
884,136.0320056169024
885,136.0320056169024
886,136.0320056169024
887,136.0320056169024
888,136.0320056169024
889,136.0320056169024
890,136.0320056169024
891,136.0320056169024
892,136.0320056169024
893,136.0320056169024
894,136.0320056169024
895,136.0320056169024
896,136.0320056169024
897,136.0320056169024
898,136.0320056169024
899,136.0320056169024
900,136.0320056169024
901,136.0320056169024
902,136.0320056169024
903,136.0320056169024
904,136.0320056169024
905,136.0320056169024
906,136.0320056169024
907,136.0320056169024
908,136.0320056169024
909,136.6079100781223
910,136.6079100781223
911,136.6079100781223
912,136.86944642691734
913,136.86944642691734
914,136.86944642691734
915,136.86944642691734
916,136.86944642691734
917,136.86944642691734
918,136.86944642691734
919,136.86944642691734
920,136.86944642691734
921,136.86944642691734
922,136.86944642691734
923,137.01940175522367
924,137.01940175522367
925,137.01940175522367
926,137.01940175522367
927,137.01940175522367
928,137.01940175522367
929,137.01940175522367
930,137.60814551948803
931,137.60814551948803
932,138.19895280905055
933,138.19895280905055
934,138.19895280905055
935,138.4519765311323
936,138.4519765311323
937,138.4519765311323
938,138.4519765311323
939,138.4519765311323
940,138.4519765311323
941,138.4519765311323
942,138.4519765311323
943,138.76704564235465
944,138.76704564235465
945,138.76704564235465
946,138.76704564235465
947,138.76704564235465
948,138.76704564235465
949,138.76704564235465
950,138.76704564235465
951,138.76704564235465
952,138.76704564235465
953,138.76704564235465
954,139.26250018029768
955,139.26250018029768
956,139.26250018029768
957,139.26250018029768
958,139.26250018029768
959,139.56535967182117
960,139.56535967182117
961,139.56535967182117
962,139.56535967182117
963,139.56535967182117
964,139.56535967182117
965,139.56535967182117
966,139.56535967182117
967,139.56535967182117
968,139.56535967182117
969,140.145215549047
970,140.145215549047
971,140.145215549047
972,140.145215549047
973,140.145215549047
974,140.145215549047
975,140.145215549047
976,140.145215549047
977,140.145215549047
978,140.51015450992654
979,140.51015450992654
980,140.51015450992654
981,140.51015450992654
982,140.51015450992654
983,140.51015450992654
984,140.51015450992654
985,140.51015450992654
986,140.51015450992654
987,140.51015450992654
988,140.88961321490547
989,140.88961321490547
990,140.88961321490547
991,140.88961321490547
992,140.88961321490547
993,140.88961321490547
994,140.88961321490547
995,140.88961321490547
996,140.88961321490547
997,140.88961321490547
998,140.88961321490547
999,140.88961321490547
1000,140.88961321490547
1001,140.88961321490547
1002,140.88961321490547
1003,140.88961321490547
1004,140.88961321490547
1005,140.88961321490547
1006,141.08552008745292
1007,141.08552008745292
1008,141.08552008745292
1009,141.08552008745292
1010,141.08552008745292
1011,141.41729376644372
1012,141.41729376644372
1013,141.41729376644372
1014,141.41729376644372
1015,141.41729376644372
1016,141.41729376644372
1017,141.41729376644372
1018,142.10319893808676
1019,142.10319893808676
1020,142.5451175751796
1021,142.5451175751796
1022,142.5451175751796
1023,142.5451175751796
1024,142.5451175751796


==> data/sample_20_9_0.01_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,17.17807360533368
4,29.681114356133527
5,41.04413710397115
6,52.07224232326463
7,65.34866184449602
8,79.54980184702639
9,90.3347361962254
10,103.5251162667112
11,115.45184785544866
12,124.66489540187494
13,136.21163182156
14,151.73079135126665
15,163.30488965841943
16,182.52356824422793
17,197.6778259351674
18,207.47703115975438
19,214.85339186219443
20,222.56562835475506
21,233.2985472414608
22,239.76251965494384
23,248.7059462933217
24,257.2018822909947
25,266.0372664376986
26,275.3219590743382
27,284.27779485050706
28,294.45566869080346
29,305.4798585791573
30,314.21664606196214
31,326.8825645642084
32,339.80052504894843
33,351.47020786013996
34,363.1317467909107
35,372.8378299102076
36,384.00626420409543
37,392.3447971103472
38,401.9635593351394
39,413.53720348719855
40,424.3257165228594
41,434.04922281377856
42,444.18612389420895
43,451.33029835914596
44,462.7646098531951
45,471.8880736075492
46,484.4631076485697
47,487.69098861941313
48,495.6965327156805
49,503.6709797095535
50,510.85958954237185
51,519.1510711567923
52,526.2333462344516
53,533.26164964648
54,541.7195976335247
55,546.0001078654248
56,554.0198342164847
57,561.2400396594787
58,569.7225797445859
59,582.0068124149567
60,591.4354818285108
61,599.6372899344915
62,606.3645001627589
63,613.6083341080157
64,620.3370257964337
65,628.3840877759122
66,634.6489240967296
67,645.5100026805004
68,652.8852577771762
69,661.079518908909
70,668.4324058502905
71,680.3208977379487
72,688.1295893177524
73,694.2071805948652
74,701.7241361050351
75,704.7974693668509
76,712.1899626906787
77,719.7784336658256
78,728.674769965828
79,736.5694847246089
80,740.3243893283368
81,748.0349093967458
82,758.8702286321849
83,766.0473997691049
84,778.95798516558
85,787.5179042606994
86,794.1614671854644
87,804.513293117908
88,811.5173240766442
89,820.3284944974524
90,827.5336497957871
91,837.8682936640622
92,846.7149897315119
93,850.5104229287048
94,858.0515374887915
95,867.9861514803795
96,874.5630726568646
97,881.0037183667979
98,891.8076982751511
99,897.609727832277
100,902.8016269077674
101,913.1928946033447
102,916.5100370212331
103,924.2986289303702
104,931.2065423151255
105,938.6234815639539
106,944.0990488531276
107,952.4760123144612
108,962.7794835319019
109,969.1931024083266
110,980.1934291728455
111,988.2857590293979
112,996.607040396824
113,1003.4857507632289
114,1010.8635302520603
115,1021.4362838385503
116,1027.8512081544748
117,1037.9695198391105
118,1042.4565467529721
119,1051.5755124934676
120,1057.2419821614917
121,1062.2071380389878
122,1065.8604939091933
123,1072.4179877141592
124,1078.614717214909
125,1084.4576994351178
126,1091.7348051799977
127,1100.2068038531354
128,1106.0355428565526
129,1111.0617875319215
130,1117.6567709352778
131,1123.085079473884
132,1127.6192604291512
133,1134.7898354050603
134,1138.539745763867
135,1142.3204285825932
136,1149.7486522978295
137,1157.6175034172954
138,1163.9523269717406
139,1169.996041562272
140,1176.7446592589595
141,1181.3979922979927
142,1190.1460699336644
143,1196.7279528612355
144,1203.7152847254931
145,1208.1575900537307
146,1214.2334785176376
147,1220.8739052489905
148,1228.046095016873
149,1237.7375315419526
150,1244.0287697295948
151,1250.764781790731
152,1261.6509447902754
153,1265.081423276834
154,1275.6798311667853
155,1286.0797116842007
156,1291.4969053866548
157,1297.7244362136198
158,1304.0155154319802
159,1307.9063332205164
160,1315.0457552982314
161,1323.302383824937
162,1329.8155309576682
163,1339.654482821274
164,1347.434372494861
165,1352.6815594319532
166,1361.8520269472967
167,1368.4672184496549
168,1375.6063063375702
169,1383.9915150179643
170,1387.3468190362207
171,1394.237449632856
172,1400.3689091919343
173,1409.6698245498467
174,1420.4887813690925
175,1429.1079256999851
176,1432.4769939047987
177,1438.4546237824757
178,1445.3512783400988
179,1452.344670874491
180,1462.5947523515267
181,1471.2998241763798
182,1480.4376521819033
183,1483.9672049107908
184,1488.961898585656
185,1496.7003097994614
186,1500.0115322422014
187,1506.2142375759663
188,1511.5274516736054
189,1519.899423679254
190,1525.8990868103606
191,1533.757992780385
192,1540.5731355397725
193,1545.7922350322547
194,1555.8755349003138
195,1560.8912463592148
196,1564.6296638849867
197,1574.928999777059
198,1579.8027541673478
199,1584.8823017846223
200,1589.1024190833502
201,1592.7778867461268
202,1598.238023258063
203,1600.8242687381519
204,1605.6728999175325
205,1609.7683781204805
206,1621.1823813473725
207,1628.4791390496196
208,1636.2020806206688
209,1641.432313095946
210,1647.6991467063976
211,1654.3784782945181
212,1659.5476582493018
213,1671.090688246028
214,1675.439955555345
215,1677.5770234177194
216,1690.2693570414315
217,1693.4165792222961
218,1697.1845893035988
219,1701.9370663709092
220,1704.9544090361971
221,1714.7533905600187
222,1719.728708872023
223,1725.7731428852471
224,1733.8298358274246
225,1741.3759534364235
226,1746.4295120712109
227,1750.4260026332108
228,1755.8831472596798
229,1762.9193520201584
230,1766.622856453203
231,1773.5002627209353
232,1780.6069908306151
233,1784.7789663081996
234,1794.282625808101
235,1800.387892387815
236,1809.9287861157925
237,1817.5898843948667
238,1819.2107459409635
239,1826.3760437978235
240,1832.261345428919
241,1838.1934564129147
242,1843.115469910678
243,1850.176423461225
244,1852.994510018031
245,1863.6314926381915
246,1866.7175135759503
247,1868.1445030752461
248,1873.969205274573
249,1877.4279402372445
250,1879.0766673177495
251,1884.8072670640272
252,1892.3606001162775
253,1898.8855625628723
254,1903.83931996607
255,1910.1224625759544
256,1915.3067825640974


==> data/sample_20_9_0_10.csv <==
,0
0,0.0
1,0.0
2,0.0
3,13.217456037942403
4,30.767766129797415
5,47.17056569610778
6,66.33090622505914
7,84.61002414207935
8,99.24020918977571
9,114.30817872948953
10,132.52244526512104
11,148.6142610822195
12,164.21565901406808
13,180.3607973085333
14,198.1610734262818
15,213.5180233487935
16,227.67203418104137
17,240.18758454613868
18,257.0127435225333
19,275.09805032745845
20,293.93548733916333
21,312.4986948528651
22,327.1118245380024
23,345.4211958792283
24,359.35998698866257
25,378.3048476705379
26,393.3752849811548
27,413.15562391702485
28,431.37170455238584
29,443.6918161064432
30,462.73387802135886
31,480.74024176367766
32,497.4829673521596
33,513.9261993690424
34,534.6152630231055
35,552.8447055690856
36,569.077618964656
37,580.7909042287686
38,596.7022546164528
39,615.2927862508925
40,630.7182293171215
41,646.1622760178376
42,659.9561377422539
43,671.569168375329
44,689.3956562999125
45,706.8653558365056
46,717.0970780443675
47,729.2309763162891
48,747.3217835022807
49,761.538397738632
50,781.3520686002778
51,797.6526738973798
52,816.4510256249526
53,828.6685577439493
54,843.0375403165469
55,862.015369169965
56,879.8759308850622
57,894.2732037107596
58,912.7024286595312
59,925.5911491031111
60,945.9911194624663
61,965.8752253242037
62,981.6807848100583
63,996.4234399724304
64,1010.0578309784194
65,1027.0374397027886
66,1046.2542029052124
67,1062.648754936753
68,1078.7094495770507
69,1091.339821481273
70,1107.6120591548834
71,1120.7441946193014
72,1132.9469529289356
73,1150.5133792067832
74,1165.2397846016415
75,1182.1390979412383
76,1196.4861508653867
77,1212.9767335477707
78,1230.1925371484385
79,1244.1173055111708
80,1258.9408314277941
81,1278.5698294827362
82,1289.7466853391375
83,1307.443441320285
84,1320.4776825545919
85,1338.1236427225213
86,1358.68078978946
87,1376.0697649090382
88,1389.336157389463
89,1404.0327203348065
90,1420.1151129556936
91,1438.5848271870682
92,1454.8715109409384
93,1471.9601132551213
94,1485.9614700842446
95,1501.1987243496137
96,1515.2686764402715
97,1532.167925864902
98,1549.7325010119916
99,1567.7131180920835
100,1586.2451249303354
101,1601.9756978086982
102,1615.5509841534158
103,1627.7184991530817
104,1644.967404548551
105,1664.8650737353976
106,1685.0828167693933
107,1702.519393862079
108,1719.999560044243
109,1734.8748954188147
110,1754.5276128190028
111,1768.6880575460964
112,1782.5372239238447
113,1798.0546984486834
114,1812.4206042867693
115,1827.9369792633465
116,1847.2115970441876
117,1865.988891005432
118,1884.0318884814828
119,1901.5937837108424
120,1920.5796281948228
121,1937.2257885085248
122,1955.0662598917363
123,1971.7836236586577
124,1987.6448178142557
125,2002.9643606711954
126,2020.9345439813878
127,2036.6030212846097
128,2055.1032610968314
129,2073.935187266064
130,2087.1876034359625
131,2105.6616075196184
132,2122.0492796837293
133,2137.904187953037
134,2151.1981390454935
135,2167.1341687904114
136,2183.2289346435577
137,2199.918128389784
138,2214.1335245830323
139,2231.3575767159027
140,2251.1445109362767
141,2272.1064736186845
142,2286.52621222987
143,2304.1133357655503
144,2318.5213244726324
145,2330.1631346789736
146,2345.7575744779947
147,2360.9392428393585
148,2375.1852301353756
149,2387.343179082781
150,2403.760996555452
151,2420.703284626212
152,2438.6584092795442
153,2454.521484291004
154,2468.4925729327615
155,2487.7289026872613
156,2505.6511766769745
157,2523.415236369397
158,2537.042956553938
159,2555.1651955564657
160,2572.835708428878
161,2588.311392226848
162,2597.8110857093066
163,2611.1348022914626
164,2627.2455346854786
165,2642.0042405788217
166,2658.676310546705
167,2674.0943032733135
168,2688.583351282391
169,2704.8907067060086
170,2721.9845730428992
171,2733.275941041201
172,2754.5579043933453
173,2769.825541678659
174,2783.1992750161235
175,2800.8176243348557
176,2816.8711646555653
177,2835.6260284902337
178,2849.3418137904573
179,2862.677895963339
180,2876.3382969784498
181,2892.4346272088574
182,2908.627087416928
183,2925.9425088326398
184,2940.6892061383332
185,2957.124286814021
186,2971.7387660255094
187,2988.684721511186
188,3004.8750827294366
189,3019.2511756618096
190,3037.445775670917
191,3056.996634444763
192,3072.923971608183
193,3093.688890438267
194,3113.693475656776
195,3131.772256541882
196,3146.1225749501123
197,3164.2009879598954
198,3179.657601541964
199,3195.5012247817854
200,3210.378650061853
201,3226.911460201235
202,3244.743855912026
203,3261.5039563006662
204,3278.0678764362356
205,3295.258701354493
206,3306.6732428661517
207,3323.5280623824283
208,3338.427424059909
209,3357.0048604950657
210,3371.1465210468086
211,3387.1316853147546
212,3402.6050030307015
213,3417.0975327193546
214,3436.5030273566917
215,3456.2738718322544
216,3472.391407098689
217,3490.9395848760387
218,3508.975965134369
219,3526.5742649105537
220,3539.621099377799
221,3557.464503262903
222,3572.3384124787626
223,3583.3199820768796
224,3595.307861514163
225,3610.497120235884
226,3628.71368209885
227,3647.0637982526496
228,3660.9428984654614
229,3674.0670043407517
230,3693.5599402843845
231,3710.4993711905904
232,3725.3675939614864
233,3740.8016280005563
234,3758.1939556750135
235,3772.4362782271446
236,3785.6323497413805
237,3803.628112856274
238,3821.358140106212
239,3832.492320502349
240,3845.3904342594237
241,3866.459227887039
242,3883.6476803073033
243,3900.8385338138664
244,3919.4128194470154
245,3936.2029622792033
246,3953.5672889206057
247,3967.346543330156
248,3982.23748053974
249,3994.6090774817576
250,4011.289603702497
251,4028.5208755627937
252,4044.615462894206
253,4064.79596276198
254,4085.626796732578
255,4104.272624273824
256,4124.813555677731

